The formation of the Milky Way halo and its dwarf satellites: a NLTE-1D abundance analysis. IV. Segue 1, Triangulum II, and Coma Berenices UFDs

We present atmospheric parameters and abundances for chemical elements from carbon to barium in metal-poor stars in Segue 1 (seven stars), Coma Berenices (three stars), and Triangulum II (one star) ultra-faint dwarf galaxies (UFDs). The effective temperatures rely on new photometric observations in the visible and infra-red bands, obtained with the 2.5 m telescope of the SAI MSU Caucasian observatory. Abundances of up to fourteen chemical elements were derived under the non-local thermodynamic equilibrium (NLTE) line formation, and LTE abundances were obtained for up to five more elements. For the first time we present abundance of oxygen in Seg 1 S1 and S4, silicon in ComaBer S2 and Tri II S40, potassium in Seg 1 S1-S6 and ComaBer S1-S3, and barium in Seg 1 S7. Three stars in Segue 1, two stars in Coma Berenices, and Triangulum II star have very low [Na/Mg] of -1.08 to -1.67 dex, which is usually attributed in the literature to an odd-even effect produced by nucleosynthesis in massive metal-free stars. We interpret this chemical property as a footprint of first stars, which is not blurred due to a small number of nucleosynthesis events that contributed to chemical abundance patterns of the sample stars. Our NLTE abundances of Sr and Ba in Coma Berenices, Segue 1, and Triangulum II report on lower [Sr/Ba] abundance ratio in the UFDs compared to that in classical dwarf spheroidal galaxies and the Milky Way halo. However, in UFDs, just as in massive galaxies, [Sr/Ba] is not constant and it can be higher than the pure r-process ratio. We suggest a hypothesis of Sr production in metal-poor binaries at the earliest epoch of galactic evolution.

==> seg1_comber_tri_abun.txt <==
Seg1 S1
Na I  5889.95 0.00  0.11 190.8  3.88  4.19
Na I  5895.92 0.00 -0.19 171.7  3.90  4.30
Mg I  5528.40 4.35 -0.50 136.8  6.22  6.34
Al I  3961.52 0.01 -0.32 174.3  3.99  3.77
Si I  4102.94 1.91 -3.14 113.9  6.40  6.40
K  I  7698.96 0.00 -0.18 130.0  4.00  4.60 
Ca I  4318.65 1.90 -0.14 114.0  5.25  5.34
Ca I  4425.44 1.88 -0.36  93.7  4.93  4.92
Ca I  6717.69 2.71 -0.52  61.5  5.32  5.23
Ca I  4454.78 1.90  0.26 122.5  4.78  4.76
Ca I  4455.89 1.90 -0.52  85.8  4.96  4.95
Ca I  5349.46 2.71 -0.31  54.7  5.06  5.02
Ca I  5588.76 2.53  0.36 113.0  5.05  5.24
Ca I  5590.12 2.52 -0.57  61.1  5.14  5.17
Ca I  5857.45 2.93  0.24 104.6  5.46  5.52
Ca I  6122.22 1.89 -0.32 128.4  5.08  5.15
Ca I  6162.17 1.90 -0.09 137.2  4.97  5.04
Ca I  6169.06 2.52 -0.80  58.1  5.35  5.29
Ca I  6169.56 2.53 -0.48  71.7  5.25  5.21
Ca I  6439.07 2.53  0.39 106.1  4.80  5.01
Ca I  6449.81 2.52 -0.50  46.1  4.66  4.78
Ca I  6499.65 2.52 -0.82  55.8  5.28  5.28
Ti I  4533.25 0.85  0.54 105.2  3.87 -8.20
Ti I  4534.78 0.84  0.35  80.8  3.51 -8.56
Ti I  4535.57 0.83  0.14  90.7  3.98 -8.11
Ti I  4548.76 0.83 -0.28  48.5  3.48 -8.65
Ti I  4555.49 0.85 -0.40  49.8  3.66 -8.48
Ti I  4981.73 0.85  0.57  97.3  3.48 -8.48
Ti I  4991.07 0.84  0.45 105.7  3.77 -8.20
Ti I  4999.50 0.83  0.32  80.8  3.35 -8.63
Ti I  6258.10 1.44 -0.39  31.4  3.74 -8.30
Ti II 4337.91 1.08 -0.96 118.6  3.77  3.85
Ti II 4394.06 1.22 -1.77  68.8  3.65  3.65
Ti II 4395.84 1.24 -1.93  69.0  3.84  3.84
Ti II 4399.77 1.24 -1.20 103.1  3.87  3.90
Ti II 4417.71 1.16 -1.19 105.6  3.81  3.89
Ti II 4418.33 1.24 -1.99  65.6  3.81  3.81
Ti II 4444.55 1.12 -2.20  50.7  3.56  3.57
Ti II 4450.48 1.08 -1.52 101.1  3.98  4.02
Ti II 4464.45 1.16 -1.81  75.5  3.74  3.78
Ti II 4470.85 1.16 -2.02  60.6  3.62  3.65
Ti II 4563.77 1.22 -0.69 116.6  3.54  3.63
Ti II 4657.20 1.24 -2.29  45.6  3.67  3.68
Ti II 4708.66 1.24 -2.35  40.8  3.62  3.63
Ti II 4798.53 1.08 -2.66  35.3  3.65  3.64
Ti II 4865.61 1.12 -2.70  31.3  3.65  3.64
Ti II 5129.16 1.89 -1.34  84.3  4.21  4.22
Ti II 5185.90 1.89 -1.41  57.4  3.71  3.72
Ti II 5226.54 1.57 -1.26  81.3  3.63  3.70
Ti II 5336.79 1.58 -1.60  82.2  4.04  4.06
Ti II 5381.02 1.57 -1.97  48.0  3.70  3.71
Ti II 5418.77 1.58 -2.13  43.6  3.80  3.80
V  II 4005.71 1.82 -0.45  89.9  3.14  3.14
Cr I  4545.95 0.94 -1.37  48.1  4.08  3.83
Cr I  4580.06 0.94 -1.66  53.4  4.46  4.22
Cr I  4600.75 1.00 -1.25  48.5  4.09  3.78
Cr I  4616.14 0.98 -1.19  61.7  4.21  3.98
Cr I  4626.19 0.97 -1.33  47.5  4.04  3.80
Cr I  4651.28 0.98 -1.46  49.8  4.23  3.99
Cr I  4652.16 1.00 -1.04  67.6  4.22  3.98
Cr I  5206.04 0.94  0.02 113.5  3.85  3.72
Cr I  5247.56 0.96 -1.59  49.6  4.32  4.03
Cr I  5247.56 0.96 -1.59  49.6  4.32  4.03
Cr I  5296.69 0.98 -1.36  48.8  4.07  3.81
Cr I  5298.28 0.98 -1.14  77.7  4.39  4.18
Cr I  5345.80 1.00 -0.95  74.1  4.15  3.93
Cr I  5348.31 1.00 -1.21  46.8  3.91  3.64
Cr I  5409.77 1.03 -0.67  77.5  3.90  3.74
Fe I  4222.21 2.45 -0.97  91.6  5.63 -6.43
Fe I  4233.60 2.48 -0.60 114.1  5.66 -6.39
Fe I  4238.81 3.40 -0.27  83.2  5.80 -6.26
Fe I  4282.40 2.17 -0.82  85.2  5.18 -6.88
Fe I  4337.05 1.56 -1.70 104.2  5.75 -6.31
Fe I  4430.61 2.22 -1.66 100.2  6.24 -5.83
Fe I  4442.34 2.20 -1.25  90.0  5.59 -6.47
Fe I  4443.19 2.86 -1.04  67.5  5.67 -6.39
Fe I  4447.72 2.22 -1.34  87.3  5.64 -6.42
Fe I  4871.32 2.87 -0.36 114.2  5.71 -6.34
Fe I  4872.14 2.88 -0.57  96.8  5.66 -6.40
Fe I  4903.31 2.88 -0.93  95.8  6.01 -6.06
Fe I  4966.09 3.33 -0.89  68.2  5.92 -6.15
Fe I  5001.87 3.88  0.01  78.9  5.86 -6.21
Fe I  5006.12 2.83 -0.63 119.5  6.00 -6.06
Fe I  5049.82 2.28 -1.36 102.6  5.97 -6.09
Fe I  5068.77 2.94 -1.04  60.5  5.48 -6.59
Fe I  5074.75 4.22 -0.20  42.1  5.72 -6.36
Fe I  5162.27 4.18  0.02  75.0  6.08 -6.00
Fe I  5171.60 1.48 -1.75 119.3  5.81 -6.25
Fe I  5191.46 3.04 -0.55 108.4  5.96 -6.10
Fe I  5192.34 3.00 -0.52 103.0  5.80 -6.26
Fe I  5194.94 1.56 -2.09  97.9  5.82 -6.25
Fe I  5216.27 1.61 -2.10 101.9  5.97 -6.10
Fe I  5266.56 3.00 -0.39  97.3  5.56 -6.49
Fe I  5281.79 3.04 -0.83  84.9  5.83 -6.24
Fe I  5283.62 3.24 -0.52 101.2  6.01 -6.05
Fe I  5302.30 3.28 -0.88  81.6  6.07 -5.99
Fe I  5307.36 1.61 -2.99  59.7  5.90 -6.17
Fe I  5324.18 3.21 -0.10 110.2  5.68 -6.36
Fe I  5339.93 3.27 -0.68  77.7  5.78 -6.28
Fe I  5364.87 4.45  0.22  43.2  5.57 -6.52
Fe I  5367.47 4.42  0.55  52.4  5.38 -6.71
Fe I  5369.96 4.37  0.54  70.9  5.68 -6.41
Fe I  5383.37 4.31  0.50  83.7  5.90 -6.19
Fe I  5389.48 4.42 -0.40  30.0  5.88 -6.20
Fe I  5393.17 3.24 -0.71  91.4  6.04 -6.03
Fe I  5415.20 4.39  0.51  68.6  5.69 -6.40
Fe I  5424.07 4.32  0.52  81.8  5.85 -6.24
Fe I  5569.62 3.42 -0.54  79.7  5.81 -6.24
Fe I  5576.09 3.43 -1.00  65.4  6.03 -6.04
Fe I  5586.76 3.37 -0.14 107.6  5.82 -6.22
Fe I  5615.64 3.33  0.05 103.2  5.51 -6.52
Fe I  6136.62 2.45 -1.50  98.2  6.08 -5.99
Fe I  6137.69 2.59 -1.37  87.9  5.90 -6.17
Fe I  6151.62 2.18 -3.30  15.5  5.84 -6.23
Fe I  6191.56 2.43 -1.42  87.7  5.76 -6.30
Fe I  6200.31 2.61 -2.44  26.6  5.77 -6.30
Fe I  6213.43 2.22 -2.48  58.4  6.00 -6.08
Fe I  6219.28 2.20 -2.44  59.8  5.96 -6.12
Fe I  6230.72 2.56 -1.28  97.3  5.95 -6.12
Fe I  6252.56 2.40 -1.76  82.9  5.97 -6.10
Fe I  6265.13 2.18 -2.55  53.9  5.93 -6.15
Fe I  6322.68 2.59 -2.43  38.2  5.97 -6.10
Fe I  6335.33 2.20 -2.23  69.2  5.93 -6.15
Fe I  6336.83 3.69 -0.86  49.8  5.84 -6.22
Fe I  6355.03 2.84 -2.29  23.5  5.80 -6.27
Fe I  6393.60 2.43 -1.43  89.4  5.79 -6.28
Fe I  6400.00 3.60 -0.52  88.8  6.09 -5.97
Fe I  6421.35 2.28 -2.01  74.6  5.91 -6.17
Fe I  6430.85 2.18 -1.95  78.6  5.80 -6.28
Fe I  6494.98 2.40 -1.27 103.6  5.85 -6.22
Fe I  6593.87 2.43 -2.39  49.3  5.95 -6.13
Fe I  6609.11 2.56 -2.66  35.2  6.09 -5.98
Fe I  4021.87 2.76 -0.66  85.1  5.75 -6.30
Fe I  4032.63 1.48 -2.44  80.3  5.91 -6.16
Fe I  4134.68 2.83 -0.49  88.8  5.67 -6.38
Fe I  4147.67 1.48 -2.10  93.2  5.88 -6.18
Fe I  4156.80 2.83 -0.81  83.2  5.85 -6.20
Fe I  4181.75 2.83 -0.37  95.3  5.69 -6.35
Fe I  4184.89 2.83 -0.84  89.7  6.08 -5.98
Fe I  4187.04 2.45 -0.55 103.2  5.42 -6.63
Fe I  4191.43 2.47 -0.73 102.9  5.62 -6.43
Fe I  4199.10 3.05  0.25 108.6  5.62 -6.43
Fe I  4494.56 2.20 -1.14 101.0  5.69 -6.37
Fe I  4132.90 2.84 -0.92  69.4  5.62 -6.44
Fe I  4137.00 3.41 -0.55  56.1  5.57 -6.49
Fe I  4154.50 2.83 -0.69  95.2  6.06 -5.99
Fe I  4154.81 3.37 -0.37  66.7  5.53 -6.53
Fe I  4157.78 3.42 -0.40  76.6  5.91 -6.16
Fe I  4175.64 2.84 -0.68 102.5  6.19 -5.86
Fe I  4182.38 3.02 -1.19  45.0  5.53 -6.54
Fe I  4195.33 3.33 -0.41  80.1  5.90 -6.16
Fe I  5217.39 3.21 -1.07  43.6  5.47 -6.59
Fe I  4531.15 1.49 -2.15  99.2  5.99 -6.08
Fe I  4466.55 2.83 -0.60  87.1  5.68 -6.36
Fe I  4736.77 3.21 -0.75  93.4  6.17 -5.89
Fe II 4555.89 2.83 -2.31  64.3  5.84  5.84
Fe II 4508.28 2.86 -2.23  70.4  5.94  5.94
Fe II 4520.22 2.81 -2.51  61.8  5.96  5.96
Fe II 4178.86 2.58 -2.43  66.5  5.80  5.80
Fe II 4416.82 2.78 -2.49  41.9  5.48  5.48
Fe II 4491.41 2.86 -2.65  60.3  6.13  6.13
Fe II 4576.34 2.84 -2.84  31.5  5.66  5.66
Fe II 4583.84 2.81 -1.76  94.7  5.97  5.97
Fe II 4233.17 2.58 -1.84 103.8  6.04  6.04
Fe II 4923.93 2.89 -1.39  98.4  5.71  5.71
Fe II 5197.58 3.23 -2.24  59.6  6.06  6.06
Fe II 5234.63 3.22 -2.17  58.4  5.95  5.95
Fe II 5276.00 3.20 -2.10  60.1  5.90  5.90
Fe II 5325.55 3.22 -3.21  15.6  5.99  5.99
Fe II 5534.83 3.24 -2.75  27.7  5.88  5.88
Fe II 6247.54 3.89 -2.33  17.2  5.86  5.86
Fe II 6456.38 3.90 -2.07  30.1  5.96  5.96
Co I  4110.53 1.05 -1.23  67.3  3.34  3.34
Co I  4121.32 0.92 -0.33  98.8  3.15  3.15
Ni I  4648.66 3.42 -0.10  51.0  4.63  4.63
Ni I  4686.22 3.60 -0.58  16.5  4.52  4.52
Ni I  4714.42 3.38  0.26  55.8  4.32  4.32
Ni I  4855.41 3.54  0.00  36.0  4.35  4.35
Ni I  5035.37 3.63  0.29  50.7  4.44  4.44
Ni I  5081.11 3.85  0.30  48.5  4.62  4.62
Ni I  5084.08 3.68  0.03  36.5  4.46  4.46
Ni I  5137.08 1.68 -1.99  63.3  4.77  4.77
Ni I  5155.76 3.90  0.07  37.4  4.68  4.68
Ni I  5476.90 1.83 -0.89  95.8  4.53  4.53
Ni I  5754.67 1.93 -2.33  37.2  4.84  4.84
Ni I  6108.12 1.68 -2.45  37.4  4.65  4.65
Zn I  4810.53 4.08 -0.14  35.9  3.00  2.95
 Na I    4.25 +-   0.08   3.89 +-   0.01 
 Mg I    6.34 +-   0.10   6.22 +-   0.10 
 Al I    3.77 +-   0.10   3.99 +-   0.10 
 Si I    6.40 +-   0.10   6.40 +-   0.10 
 Ca I    5.16 +-   0.21   5.14 +-   0.22 
 Ti I    3.68 +-   0.20   3.69 +-   0.21 
 Ti II   3.81 +-   0.21   3.79 +-   0.21 
 V  II   3.14 +-   0.10   3.14 +-   0.10 
 Cr I    3.94 +-   0.18   4.18 +-   0.18 
 Fe I    5.83 +-   0.19   5.86 +-   0.19 
 Fe II   5.91 +-   0.14   5.91 +-   0.14 
 Co I    3.26 +-   0.13   3.26 +-   0.13 
 Ni I    4.59 +-   0.16   4.59 +-   0.16 
 Zn I    2.95 +-   0.10   3.00 +-   0.10 
Seg1 S2
Na I  5889.95 0.00  0.11 148.8  3.36  3.87
Na I  5895.92 0.00 -0.19 146.4  3.62  4.14
Mg I  5172.68 2.71 -0.39 232.4  5.50  5.50
Mg I  5183.60 2.72 -0.17 278.5  5.51  5.49
Mg I  5528.40 4.35 -0.50  98.0  5.88  5.90
Al I  3961.52 0.01 -0.32 125.6  3.61  3.34
Si I  4102.94 1.91 -3.14  77.7  5.72  5.72
Ca I  4318.65 1.90 -0.14  77.3  4.62  4.56
Ca I  4425.44 1.88 -0.36  63.4  4.52  4.41
Ca I  6717.69 2.71 -0.52  28.5  4.84  4.71
Ca I  4454.78 1.90  0.26  95.2  4.52  4.41
Ca I  4455.89 1.90 -0.52  56.5  4.58  4.46
Ca I  5588.76 2.53  0.36  76.3  4.61  4.59
Ca I  5857.45 2.93  0.24  46.6  4.63  4.58
Ca I  6122.22 1.89 -0.32  75.1  4.48  4.45
Ca I  6162.17 1.90 -0.09  97.8  4.62  4.61
Ca I  6169.56 2.53 -0.48  32.3  4.67  4.57
Ca I  6439.07 2.53  0.39  77.2  4.49  4.53
Ca I  6449.81 2.52 -0.50  21.5  4.34  4.34
Ti I  4533.25 0.85  0.54  70.3  3.29 -8.90
Ti I  4534.78 0.84  0.35  57.0  3.20 -9.00
Ti I  4548.76 0.83 -0.28  19.7  3.06 -9.15
Ti I  4991.07 0.84  0.45  59.8  3.04 -9.09
Ti I  4999.50 0.83  0.32  39.3  2.79 -9.35
Ti II 4290.22 1.16 -0.87  81.8  2.74  2.76
Ti II 4300.05 1.18 -0.46  99.8  2.75  2.80
Ti II 4337.91 1.08 -0.96 100.0  3.11  3.20
Ti II 4394.06 1.22 -1.77  56.2  3.17  3.15
Ti II 4395.03 1.08 -0.54 116.1  3.02  3.12
Ti II 4395.84 1.24 -1.93  41.2  3.08  3.05
Ti II 4399.77 1.24 -1.20  86.0  3.24  3.24
Ti II 4417.71 1.16 -1.19  92.3  3.25  3.31
Ti II 4418.33 1.24 -1.99  48.5  3.26  3.24
Ti II 4443.80 1.08 -0.71 116.1  3.18  3.27
Ti II 4444.55 1.12 -2.20  34.7  3.06  3.05
Ti II 4450.48 1.08 -1.52  70.8  3.02  3.04
Ti II 4464.45 1.16 -1.81  53.6  3.06  3.07
Ti II 4468.52 1.13 -0.63 118.4  3.22  3.29
Ti II 4470.85 1.16 -2.02  35.0  2.93  2.93
Ti II 4501.27 1.12 -0.77 105.1  3.03  3.11
Ti II 4533.96 1.24 -0.53 101.6  2.79  2.92
Ti II 4563.77 1.22 -0.69  91.9  2.71  2.83
Ti II 4571.97 1.57 -0.31 108.0  3.12  3.19
Ti II 5129.16 1.89 -1.34  31.3  2.94  2.93
Ti II 5188.69 1.58 -1.05  88.0  3.34  3.39
Ti II 5336.79 1.58 -1.60  70.8  3.57  3.56
Ti II 5381.02 1.57 -1.97  23.8  3.03  3.02
V  II 3951.96 1.48 -0.73  54.1  2.29  2.29
V  II 4005.71 1.82 -0.45  56.3  2.30  2.30
V  II 4023.38 1.80 -0.61  47.3  2.39  2.39
Cr I  4651.28 0.98 -1.46  14.6  3.73  3.30
Cr I  5206.04 0.94  0.02  85.5  3.57  3.24
Cr I  5208.42 0.94  0.17  85.0  3.37  3.08
Cr I  5345.80 1.00 -0.95  39.2  3.77  3.35
Cr I  5409.77 1.03 -0.67  43.5  3.57  3.17
Cr I  4254.33 0.00 -0.09 118.6  3.67  3.35
Cr I  4274.80 0.00 -0.22 114.5  3.70  3.38
Cr I  4289.72 0.00 -0.37 101.3  3.54  3.20
Fe I  4222.21 2.45 -0.97  57.2  4.99 -7.11
Fe I  4227.43 3.33  0.23  69.9  5.09 -7.04
Fe I  4233.60 2.48 -0.60  89.5  5.32 -6.76
Fe I  4238.81 3.40 -0.27  55.4  5.32 -6.80
Fe I  4250.12 2.47 -0.40 104.9  5.40 -6.67
Fe I  4271.15 2.45 -0.35  86.0  4.95 -7.12
Fe I  4282.40 2.17 -0.82  89.2  5.35 -6.74
Fe I  4337.05 1.56 -1.70  81.3  5.29 -6.80
Fe I  4352.73 2.22 -1.26  58.7  5.07 -7.03
Fe I  4430.61 2.22 -1.66  41.1  5.10 -7.01
Fe I  4442.34 2.20 -1.25  75.0  5.35 -6.75
Fe I  4443.19 2.86 -1.04  40.0  5.17 -6.93
Fe I  4447.72 2.22 -1.34  57.6  5.10 -7.01
Fe I  4871.32 2.87 -0.36  84.6  5.30 -6.79
Fe I  4872.14 2.88 -0.57  61.4  5.07 -7.03
Fe I  4891.49 2.85 -0.11  73.3  4.78 -7.29
Fe I  4903.31 2.88 -0.93  55.0  5.31 -6.80
Fe I  4920.50 2.83  0.07 110.8  5.27 -6.78
Fe I  4966.09 3.33 -0.89  34.7  5.38 -6.72
Fe I  5041.76 1.49 -2.20  74.6  5.46 -6.65
Fe I  5162.27 4.18  0.02  25.4  5.22 -6.92
Fe I  5171.60 1.48 -1.75 103.9  5.64 -6.46
Fe I  5191.46 3.04 -0.55  53.0  5.05 -7.06
Fe I  5192.34 3.00 -0.52  75.8  5.40 -6.70
Fe I  5194.94 1.56 -2.09  77.9  5.47 -6.63
Fe I  5216.27 1.61 -2.10  71.8  5.40 -6.70
Fe I  5232.94 2.94 -0.07  90.3  5.14 -6.93
Fe I  5266.56 3.00 -0.39  72.3  5.19 -6.90
Fe I  5281.79 3.04 -0.83  48.8  5.25 -6.86
Fe I  5283.62 3.24 -0.52  52.9  5.24 -6.87
Fe I  5302.30 3.28 -0.88  33.2  5.27 -6.84
Fe I  5307.36 1.61 -2.99  21.4  5.25 -6.85
Fe I  5324.18 3.21 -0.10  76.2  5.21 -6.89
Fe I  5328.53 1.56 -1.85  73.7  5.11 -6.98
Fe I  5339.93 3.27 -0.68  37.8  5.15 -6.96
Fe I  5364.87 4.45  0.22  24.0  5.27 -6.87
Fe I  5367.47 4.42  0.55  31.3  5.09 -7.07
Fe I  5369.96 4.37  0.54  26.2  4.93 -7.22
Fe I  5383.37 4.31  0.50  42.1  5.23 -6.92
Fe I  5393.17 3.24 -0.71  50.2  5.37 -6.74
Fe I  5415.20 4.39  0.51  57.6  5.59 -6.56
Fe I  5424.07 4.32  0.52  43.6  5.25 -6.91
Fe I  5569.62 3.42 -0.54  43.0  5.26 -6.86
Fe I  5586.76 3.37 -0.14  58.8  5.08 -7.02
Fe I  5615.64 3.33  0.05  73.6  5.11 -6.98
Fe I  6136.62 2.45 -1.50  65.2  5.53 -6.58
Fe I  6137.69 2.59 -1.37  46.0  5.19 -6.92
Fe I  6191.56 2.43 -1.42  59.0  5.30 -6.81
Fe I  6213.43 2.22 -2.48  26.7  5.51 -6.60
Fe I  6219.28 2.20 -2.44  19.8  5.27 -6.84
Fe I  6230.72 2.56 -1.28  68.1  5.47 -6.63
Fe I  6252.56 2.40 -1.76  46.1  5.36 -6.74
Fe I  6335.33 2.20 -2.23  24.8  5.18 -6.93
Fe I  6393.60 2.43 -1.43  57.9  5.28 -6.83
Fe I  6400.00 3.60 -0.52  35.7  5.26 -6.85
Fe I  6421.35 2.28 -2.01  45.4  5.46 -6.64
Fe I  6430.85 2.18 -1.95  48.0  5.33 -6.78
Fe I  6494.98 2.40 -1.27  68.5  5.28 -6.83
Fe I  6593.87 2.43 -2.39  18.9  5.43 -6.68
Fe I  4021.87 2.76 -0.66  50.1  4.94 -7.17
Fe I  4032.63 1.48 -2.44  61.8  5.54 -6.57
Fe I  4132.06 1.61 -0.67 113.6  5.11 -6.96
Fe I  4134.68 2.83 -0.49  57.1  4.97 -7.14
Fe I  4147.67 1.48 -2.10  55.3  5.04 -7.06
Fe I  4156.80 2.83 -0.81  47.1  5.08 -7.03
Fe I  4181.75 2.83 -0.37  60.7  4.92 -7.18
Fe I  4184.89 2.83 -0.84  51.5  5.20 -6.91
Fe I  4187.04 2.45 -0.55  74.9  4.93 -7.15
Fe I  4187.79 2.42 -0.55 100.5  5.44 -6.64
Fe I  4191.43 2.47 -0.73  69.3  5.02 -7.07
Fe I  4199.10 3.05  0.25  96.9  5.46 -6.65
Fe I  4459.12 2.18 -1.28  53.4  4.91 -7.20
Fe I  4494.56 2.20 -1.14  82.4  5.39 -6.70
Fe I  4132.90 2.84 -0.92  46.0  5.18 -6.92
Fe I  4137.00 3.41 -0.55  33.7  5.19 -6.92
Fe I  4154.81 3.37 -0.37  61.1  5.51 -6.61
Fe I  4157.78 3.42 -0.40  32.6  5.03 -7.09
Fe I  4175.64 2.84 -0.68  33.5  4.68 -7.42
Fe I  4195.33 3.33 -0.41  40.7  5.10 -7.01
Fe I  4531.15 1.49 -2.15  55.9  5.06 -7.05
Fe I  4062.44 2.84 -0.86  35.0  4.91 -7.20
Fe I  4466.55 2.83 -0.60  69.2  5.31 -6.79
Fe I  4528.61 2.18 -0.82  81.5  5.01 -7.07
Fe I  4736.77 3.21 -0.75  38.5  5.21 -6.90
Fe II 4555.89 2.83 -2.31  45.3  5.19  5.19
Fe II 4508.28 2.86 -2.23  32.6  4.89  4.89
Fe II 4520.22 2.81 -2.51  27.7  5.00  5.00
Fe II 4178.86 2.58 -2.43  52.6  5.22  5.22
Fe II 4416.82 2.78 -2.49  31.4  5.04  5.04
Fe II 4491.41 2.86 -2.65  19.2  4.99  4.99
Fe II 4576.34 2.84 -2.84  26.9  5.35  5.35
Fe II 4583.84 2.81 -1.76  61.9  4.94  4.94
Fe II 4233.17 2.58 -1.84  75.2  5.12  5.12
Fe II 4923.93 2.89 -1.39  80.7  5.03  5.03
Fe II 5018.45 2.89 -1.23 101.1  5.30  5.30
Fe II 5197.58 3.23 -2.24  34.5  5.30  5.30
Fe II 5197.58 3.23 -2.24  34.5  5.14  5.14
Co I  4121.32 0.92 -0.33  51.8  2.45  2.45
Ni I  4714.42 3.38  0.26  16.1  3.48  3.48
Ni I  4904.41 3.54 -0.17  14.3  4.02  4.02
Ni I  5476.90 1.83 -0.89  67.1  3.95  3.95
 Na I    4.03 +-   0.18   3.51 +-   0.18 
 Mg I    5.68 +-   0.26   5.67 +-   0.24 
 Al I    3.34 +-   0.10   3.61 +-   0.10 
 Si I    5.72 +-   0.10   5.72 +-   0.10 
 Ca I    4.53 +-   0.11   4.59 +-   0.13 
 Ti I    2.97 +-   0.16   3.11 +-   0.17 
 Ti II   3.15 +-   0.21   3.12 +-   0.23 
 V  II   2.33 +-   0.06   2.33 +-   0.06 
 Cr I    3.27 +-   0.10   3.63 +-   0.12 
 Fe I    5.19 +-   0.19   5.26 +-   0.19 
 Fe II   5.14 +-   0.15   5.14 +-   0.15 
 Co I    2.45 +-   0.10   2.45 +-   0.10 
 Ni I    3.87 +-   0.23   3.87 +-   0.23 
Seg1 S3
CH    4300.00 0.00  0.00   0.0  5.99  5.99
Na I  5889.95 0.00  0.11 118.8  3.08  3.51
Na I  5895.92 0.00 -0.19 104.4  3.22  3.55
Mg I  5172.68 2.71 -0.39 234.7  5.61  5.61
Mg I  5183.60 2.72 -0.17 265.4  5.54  5.54
Mg I  5528.40 4.35 -0.50  75.3  5.63  5.62
Al I  3961.52 0.01 -0.32 127.1  3.81  3.49
Si I  4102.94 1.91 -3.14  74.4  5.78  5.78
K  I  7698.96 0.00 -0.18  76.1  3.63  3.90
Ca I  4318.65 1.90 -0.14  68.5  4.54  4.45
Ca I  4425.44 1.88 -0.36  66.3  4.68  4.55
Ca I  4454.78 1.90  0.26  84.4  4.43  4.30
Ca I  4455.89 1.90 -0.52  48.4  4.53  4.40
Ca I  5588.76 2.53  0.36  55.3  4.33  4.27
Ca I  5857.45 2.93  0.24  37.2  4.53  4.47
Ca I  6122.22 1.89 -0.32  62.7  4.39  4.33
Ca I  6162.17 1.90 -0.09  87.0  4.58  4.53
Ca I  6169.56 2.53 -0.48  21.2  4.51  4.40
Ca I  6439.07 2.53  0.39  63.0  4.35  4.34
Ca I  6449.81 2.52 -0.50  29.9  4.63  4.61
Sc II 4400.38 0.61 -0.54  59.4  0.97  0.97
Sc II 5031.02 1.36 -0.41  29.6  1.00  1.00
Sc II 4415.54 0.60 -0.68  53.6  0.97  0.97
Ti I  4533.25 0.85  0.54  47.6  3.00  2.82
Ti I  4534.78 0.84  0.35  48.8  3.20  3.02
Ti I  4535.57 0.83  0.14  40.5  3.25  3.06
Ti I  4981.73 0.85  0.57  58.5  3.08  2.96
Ti I  4991.07 0.84  0.45  44.7  2.94  2.80
Ti I  4999.50 0.83  0.32  42.6  3.02  2.88
Ti II 4300.05 1.18 -0.46 106.4  3.00  3.03
Ti II 4337.91 1.08 -0.96  87.4  2.90  2.98
Ti II 4394.06 1.22 -1.77  57.5  3.28  3.26
Ti II 4395.03 1.08 -0.54 109.2  2.97  3.06
Ti II 4395.84 1.24 -1.93  34.6  3.03  3.01
Ti II 4399.77 1.24 -1.20  75.0  3.09  3.07
Ti II 4417.71 1.16 -1.19  72.1  2.88  2.92
Ti II 4418.33 1.24 -1.99  37.1  3.13  3.11
Ti II 4443.80 1.08 -0.71  97.7  2.87  2.95
Ti II 4450.48 1.08 -1.52  70.0  3.10  3.11
Ti II 4464.45 1.16 -1.81  36.7  2.83  2.83
Ti II 4468.52 1.13 -0.63 102.4  2.96  3.03
Ti II 4501.27 1.12 -0.77 102.6  3.08  3.15
Ti II 4533.96 1.24 -0.53  98.1  2.81  2.93
Ti II 4563.77 1.22 -0.69  96.2  2.92  3.02
Ti II 4571.97 1.57 -0.31  90.8  2.82  2.88
Ti II 4657.20 1.24 -2.29  20.0  3.02  3.01
Ti II 4865.61 1.12 -2.70  16.8  3.19  3.17
Ti II 5129.16 1.89 -1.34  41.4  3.21  3.19
Ti II 5188.69 1.58 -1.05  66.0  2.98  3.01
Ti II 5226.54 1.57 -1.26  55.3  2.99  3.00
V  II 4005.71 1.82 -0.45  47.6  2.24  2.24
V  II 4035.62 1.79 -0.72  34.3  2.34  2.34
Cr I  4652.16 1.00 -1.04  13.7  3.45  3.00
Cr I  5206.04 0.94  0.02  75.7  3.58  3.17
Cr I  5208.42 0.94  0.17  71.5  3.30  2.93
Cr I  5409.77 1.03 -0.67  24.0  3.33  2.91
Cr I  4254.33 0.00 -0.09 109.7  3.70  3.31
Cr I  4274.80 0.00 -0.22  85.4  3.21  2.80
Cr I  4289.72 0.00 -0.37  88.8  3.48  3.04
Mn I  4823.52 2.32  0.12  17.0  2.95  2.65
Fe I  4202.03 1.48 -0.70 109.6  5.04  5.02
Fe I  4222.21 2.45 -0.97  56.5  5.11  5.03
Fe I  4227.43 3.33  0.23  74.0  5.31  5.20
Fe I  4233.60 2.48 -0.60  67.8  4.99  4.93
Fe I  4238.81 3.40 -0.27  34.2  5.00  4.91
Fe I  4250.12 2.47 -0.40  86.0  5.16  5.11
Fe I  4260.47 2.40 -0.02 116.4  5.26  5.23
Fe I  4271.15 2.45 -0.35  87.2  5.11  5.07
Fe I  4282.40 2.17 -0.82  68.0  4.94  4.87
Fe I  4337.05 1.56 -1.70  60.3  4.96  4.88
Fe I  4352.73 2.22 -1.26  66.2  5.38  5.31
Fe I  4415.12 1.61 -0.61 103.8  4.90  4.87
Fe I  4430.61 2.22 -1.66  52.7  5.46  5.38
Fe I  4442.34 2.20 -1.25  52.8  5.03  4.95
Fe I  4443.19 2.86 -1.04  32.6  5.14  5.06
Fe I  4447.72 2.22 -1.34  51.8  5.12  5.04
Fe I  4871.32 2.87 -0.36  75.2  5.25  5.18
Fe I  4872.14 2.88 -0.57  70.7  5.38  5.30
Fe I  4891.49 2.85 -0.11  82.8  5.11  5.06
Fe I  4903.31 2.88 -0.93  40.4  5.16  5.08
Fe I  4920.50 2.83  0.07  88.8  5.01  4.97
Fe I  4966.09 3.33 -0.89  29.8  5.39  5.31
Fe I  5001.87 3.88  0.01  29.3  5.09  4.99
Fe I  5006.12 2.83 -0.63  58.2  5.13  5.05
Fe I  5041.76 1.49 -2.20  63.0  5.36  5.28
Fe I  5049.82 2.28 -1.36  57.7  5.27  5.19
Fe I  5068.77 2.94 -1.04  29.6  5.12  5.03
Fe I  5171.60 1.48 -1.75  84.0  5.35  5.28
Fe I  5191.46 3.04 -0.55  41.8  4.97  4.88
Fe I  5192.34 3.00 -0.52  46.5  4.98  4.90
Fe I  5194.94 1.56 -2.09  64.7  5.35  5.27
Fe I  5216.27 1.61 -2.10  52.2  5.16  5.08
Fe I  5232.94 2.94 -0.07  79.8  5.07  5.01
Fe I  5266.56 3.00 -0.39  61.6  5.12  5.04
Fe I  5281.79 3.04 -0.83  38.4  5.18  5.09
Fe I  5283.62 3.24 -0.52  42.3  5.16  5.07
Fe I  5302.30 3.28 -0.88  23.2  5.16  5.08
Fe I  5364.87 4.45  0.22  23.5  5.34  5.23
Fe I  5367.47 4.42  0.55  38.0  5.32  5.18
Fe I  5369.96 4.37  0.54  44.0  5.39  5.25
Fe I  5383.37 4.31  0.50  31.4  5.11  4.98
Fe I  5393.17 3.24 -0.71  37.9  5.26  5.18
Fe I  5424.07 4.32  0.52  31.3  5.10  4.97
Fe I  5569.62 3.42 -0.54  33.5  5.19  5.10
Fe I  5572.84 3.40 -0.31  43.0  5.12  5.03
Fe I  5576.09 3.43 -1.00  19.9  5.34  5.26
Fe I  5586.76 3.37 -0.14  54.1  5.12  5.03
Fe I  5615.64 3.33  0.05  61.1  5.01  4.93
Fe I  6136.62 2.45 -1.50  41.7  5.23  5.15
Fe I  6137.69 2.59 -1.37  38.5  5.18  5.10
Fe I  6230.72 2.56 -1.28  52.5  5.32  5.24
Fe I  6252.56 2.40 -1.76  27.4  5.13  5.05
Fe I  6335.33 2.20 -2.23  27.7  5.39  5.31
Fe I  6393.60 2.43 -1.43  38.5  5.06  4.98
Fe I  6400.00 3.60 -0.52  30.2  5.26  5.17
Fe I  6421.35 2.28 -2.01  23.8  5.16  5.09
Fe I  6430.85 2.18 -1.95  45.4  5.43  5.35
Fe I  6494.98 2.40 -1.27  49.2  5.06  4.98
Fe I  4005.24 1.56 -0.61 114.2  5.20  5.16
Fe I  4021.87 2.76 -0.66  57.9  5.24  5.15
Fe I  4032.63 1.48 -2.44  44.4  5.33  5.25
Fe I  4132.06 1.61 -0.67 106.2  5.11  5.07
Fe I  4134.68 2.83 -0.49  43.0  4.81  4.72
Fe I  4143.87 1.56 -0.46 114.1  5.00  4.96
Fe I  4147.67 1.48 -2.10  52.1  5.13  5.05
Fe I  4156.80 2.83 -0.81  62.9  5.55  5.46
Fe I  4181.75 2.83 -0.37  52.0  4.86  4.78
Fe I  4184.89 2.83 -0.84  30.5  4.89  4.81
Fe I  4187.04 2.45 -0.55  69.9  4.96  4.90
Fe I  4187.79 2.42 -0.55  83.1  5.22  5.16
Fe I  4191.43 2.47 -0.73  72.6  5.23  5.16
Fe I  4199.10 3.05  0.25  69.9  4.90  4.80
Fe I  4459.12 2.18 -1.28  60.5  5.19  5.11
Fe I  4494.56 2.20 -1.14  74.8  5.37  5.29
Fe I  4132.90 2.84 -0.92  34.9  5.08  5.00
Fe I  4154.50 2.83 -0.69  44.2  5.03  4.94
Fe I  4154.81 3.37 -0.37  30.4  5.00  4.91
Fe I  4157.78 3.42 -0.40  31.3  5.11  5.01
Fe I  4175.64 2.84 -0.68  31.8  4.77  4.69
Fe I  4182.38 3.02 -1.19  23.6  5.28  5.20
Fe I  4195.33 3.33 -0.41  28.7  4.96  4.87
Fe I  5217.39 3.21 -1.07  13.9  5.00  4.92
Fe I  4531.15 1.49 -2.15  64.6  5.40  5.32
Fe I  4062.44 2.84 -0.86  37.3  5.08  4.99
Fe I  4466.55 2.83 -0.60  58.6  5.20  5.12
Fe I  4528.61 2.18 -0.82  84.4  5.23  5.16
Fe I  4736.77 3.21 -0.75  42.1  5.39  5.31
Fe II 4555.89 2.83 -2.31  46.1  5.25  5.25
Fe II 4508.28 2.86 -2.23  30.7  4.89  4.89
Fe II 4520.22 2.81 -2.51  33.4  5.17  5.17
Fe II 4416.82 2.78 -2.49  25.7  4.96  4.96
Fe II 4491.41 2.86 -2.65  20.0  5.05  5.05
Fe II 4576.34 2.84 -2.84  15.9  5.10  5.10
Fe II 4583.84 2.81 -1.76  61.9  4.98  4.98
Fe II 4233.17 2.58 -1.84  76.4  5.20  5.20
Fe II 4923.93 2.89 -1.39  79.8  5.06  5.06
Fe II 5018.45 2.89 -1.23  95.4  5.23  5.23
Fe II 5197.58 3.23 -2.24  27.3  5.18  5.18
Fe II 5234.63 3.22 -2.17  33.7  5.24  5.24
Fe II 5276.00 3.20 -2.10  37.1  5.21  5.21
Co I  4121.32 0.92 -0.33  69.1  2.73  2.73
Ni I  5476.90 1.83 -0.89  59.9  3.94  3.94
Zn I  4810.53 4.08 -0.14  21.2  2.59  2.54
 CH      5.99 +-   0.10   5.99 +-   0.10 
 Na I    3.53 +-   0.03   3.16 +-   0.10 
 Mg I    5.59 +-   0.04   5.60 +-   0.05 
 Al I    3.49 +-   0.10   3.81 +-   0.10 
 Si I    5.78 +-   0.10   5.78 +-   0.10 
 K  I    3.90 +-   0.10   3.49 +-   0.10 
 Ca I    4.44 +-   0.11   4.51 +-   0.11 
 Sc II   0.98 +-   0.02   0.98 +-   0.02 
 Ti I    2.93 +-   0.11   3.10 +-   0.12 
 Ti II   3.05 +-   0.11   3.02 +-   0.14 
 V  II   2.29 +-   0.07   2.29 +-   0.07 
 Cr I    3.05 +-   0.19   3.46 +-   0.18 
 Mn I    2.65 +-   0.10   2.95 +-   0.10 
 Fe I    5.11 +-   0.16   5.19 +-   0.16 
 Fe II   5.13 +-   0.11   5.13 +-   0.11 
 Co I    2.73 +-   0.10   2.73 +-   0.10 
 Ni I    3.94 +-   0.10   3.94 +-   0.10 
 Zn I    2.54 +-   0.10   2.59 +-   0.10 
Seg1 S4
Na I  5889.95 0.00  0.11 240.1  4.39  4.67
Na I  5895.92 0.00 -0.19 229.0  4.52  4.90
Mg I  4571.10 0.00 -5.62  97.4  6.46  6.36
Mg I  5528.40 4.35 -0.50 134.6  6.27  6.39
Mg I  5711.09 4.35 -1.72  43.8  6.26  6.26
Al I  3961.52 0.01 -0.32 247.1  4.64  4.38
K  I  7698.96 0.00 -0.18  86.3  3.54  3.95
Ca I  4318.65 1.90 -0.14 107.8  5.18  5.26
Ca I  4425.44 1.88 -0.36 119.1  5.43  5.41
Ca I  6717.69 2.71 -0.52  53.5  5.26  5.15
Ca I  4455.89 1.90 -0.52 107.7  5.44  5.41
Ca I  5349.46 2.71 -0.31  66.5  5.34  5.29
Ca I  5588.76 2.53  0.36  90.4  4.68  4.86
Ca I  5857.45 2.93  0.24  74.6  5.01  5.06
Ca I  6122.22 1.89 -0.32 122.4  5.11  5.18
Ca I  6162.17 1.90 -0.09 127.9  4.96  5.04
Ca I  6169.06 2.52 -0.80  50.0  5.27  5.20
Ca I  6169.56 2.53 -0.48  68.8  5.26  5.21
Ca I  6439.07 2.53  0.39 106.7  4.86  5.07
Ca I  6499.65 2.52 -0.82  49.1  5.21  5.20
Ti I  4533.25 0.85  0.54  85.9  3.53 -8.56
Ti I  4534.78 0.84  0.35  79.0  3.56 -8.55
Ti I  4535.57 0.83  0.14  83.4  3.90 -8.23
Ti I  4548.76 0.83 -0.28  49.4  3.61 -8.56
Ti I  4555.49 0.85 -0.40  42.5  3.63 -8.54
Ti I  4981.73 0.85  0.57  96.0  3.54 -8.45
Ti I  4991.07 0.84  0.45  88.9  3.51 -8.50
Ti I  5016.16 0.85 -0.48  41.4  3.61 -8.53
Ti II 4394.06 1.22 -1.77  79.5  3.81  3.82
Ti II 4417.71 1.16 -1.19 101.8  3.64  3.72
Ti II 4418.33 1.24 -1.99  66.8  3.76  3.76
Ti II 4443.80 1.08 -0.71 138.8  3.78  3.85
Ti II 4444.55 1.12 -2.20  62.7  3.75  3.75
Ti II 4450.48 1.08 -1.52  94.4  3.74  3.77
Ti II 4464.45 1.16 -1.81  76.7  3.69  3.72
Ti II 4468.52 1.13 -0.63 140.4  3.79  3.84
Ti II 4470.85 1.16 -2.02  62.7  3.60  3.62
Ti II 4501.27 1.12 -0.77 121.1  3.56  3.63
Ti II 4533.96 1.24 -0.53 118.9  3.37  3.47
Ti II 4571.97 1.57 -0.31 126.9  3.66  3.73
Ti II 4583.41 1.16 -2.84  26.0  3.69  3.69
Ti II 4657.20 1.24 -2.29  45.1  3.61  3.61
Ti II 4708.66 1.24 -2.35  49.3  3.74  3.74
Ti II 4798.53 1.08 -2.66  35.8  3.61  3.61
Ti II 5185.90 1.89 -1.41  60.0  3.69  3.69
Ti II 5188.69 1.58 -1.05  87.8  3.48  3.56
Ti II 5226.54 1.57 -1.26  75.9  3.43  3.49
Ti II 5336.79 1.58 -1.60  68.4  3.68  3.69
Ti II 5381.02 1.57 -1.97  47.0  3.63  3.63
Ti II 5418.77 1.58 -2.13  48.2  3.83  3.83
V  II 3951.96 1.48 -0.73  79.8  3.12  3.12
V  II 4005.71 1.82 -0.45  77.4  3.14  3.14
Cr I  4545.95 0.94 -1.37  43.6  4.15  3.82
Cr I  4580.06 0.94 -1.66  37.2  4.31  3.98
Cr I  4600.75 1.00 -1.25  40.2  4.03  3.70
Cr I  4616.14 0.98 -1.19  73.6  4.64  4.31
Cr I  4626.19 0.97 -1.33  41.7  4.09  3.76
Cr I  4646.15 1.03 -0.74  70.5  4.13  3.84
Cr I  4651.28 0.98 -1.46  42.3  4.25  3.92
Cr I  4652.16 1.00 -1.04  76.4  4.58  4.25
Cr I  5206.04 0.94  0.02 150.7  4.51  4.36
Cr I  5247.56 0.96 -1.59  32.9  4.15  3.79
Cr I  5296.69 0.98 -1.36  47.0  4.18  3.85
Cr I  5298.28 0.98 -1.14  80.1  4.57  4.30
Cr I  5345.80 1.00 -0.95  80.4  4.45  4.13
Cr I  5348.31 1.00 -1.21  50.1  4.13  3.78
Cr I  5409.77 1.03 -0.67  85.0  4.25  3.97
Cr I  5348.31 1.00 -1.21  50.1  4.13  3.78
Cr I  5409.77 1.03 -0.67  85.0  4.25  3.97
Fe I  4222.21 2.45 -0.97  92.5  5.70 -6.35
Fe I  4233.60 2.48 -0.60 105.2  5.60 -6.44
Fe I  4238.81 3.40 -0.27  95.5  6.11 -5.95
Fe I  4430.61 2.22 -1.66  86.2  5.99 -6.07
Fe I  4443.19 2.86 -1.04  77.9  5.95 -6.10
Fe I  4447.72 2.22 -1.34  94.7  5.84 -6.21
Fe I  4872.14 2.88 -0.57 109.5  5.94 -6.11
Fe I  4891.49 2.85 -0.11 111.9  5.48 -6.56
Fe I  4903.31 2.88 -0.93  92.7  6.01 -6.05
Fe I  4966.09 3.33 -0.89  57.3  5.75 -6.31
Fe I  5001.87 3.88  0.01  83.6  5.99 -6.07
Fe I  5041.76 1.49 -2.20  88.3  5.72 -6.34
Fe I  5049.82 2.28 -1.36  96.4  5.89 -6.16
Fe I  5068.77 2.94 -1.04  97.5  6.26 -5.81
Fe I  5074.75 4.22 -0.20  60.5  6.11 -5.97
Fe I  5171.60 1.48 -1.75  95.6  5.38 -6.67
Fe I  5191.46 3.04 -0.55 117.0  6.16 -5.89
Fe I  5192.34 3.00 -0.52 115.8  6.07 -5.97
Fe I  5194.94 1.56 -2.09 116.2  6.25 -5.81
Fe I  5216.27 1.61 -2.10  77.9  5.47 -6.59
Fe I  5266.56 3.00 -0.39 113.1  5.89 -6.16
Fe I  5281.79 3.04 -0.83  66.9  5.53 -6.53
Fe I  5283.62 3.24 -0.52  86.3  5.80 -6.24
Fe I  5302.30 3.28 -0.88  77.9  6.04 -6.01
Fe I  5307.36 1.61 -2.99  53.1  5.83 -6.23
Fe I  5324.18 3.21 -0.10 100.0  5.58 -6.45
Fe I  5339.93 3.27 -0.68  87.1  6.01 -6.04
Fe I  5364.87 4.45  0.22  57.1  5.86 -6.22
Fe I  5367.47 4.42  0.55  60.8  5.56 -6.51
Fe I  5369.96 4.37  0.54  59.8  5.50 -6.57
Fe I  5383.37 4.31  0.50  85.6  5.97 -6.11
Fe I  5389.48 4.42 -0.40  26.4  5.84 -6.24
Fe I  5393.17 3.24 -0.71  75.5  5.79 -6.27
Fe I  5415.20 4.39  0.51  82.5  5.98 -6.10
Fe I  5424.07 4.32  0.52  88.6  6.01 -6.07
Fe I  5569.62 3.42 -0.54  79.3  5.85 -6.19
Fe I  5576.09 3.43 -1.00  77.3  6.30 -5.76
Fe I  5586.76 3.37 -0.14  85.8  5.50 -6.52
Fe I  6136.62 2.45 -1.50  86.7  5.89 -6.16
Fe I  6137.69 2.59 -1.37  75.9  5.69 -6.36
Fe I  6191.56 2.43 -1.42  97.1  5.99 -6.07
Fe I  6200.31 2.61 -2.44  30.0  5.91 -6.16
Fe I  6213.43 2.22 -2.48  46.3  5.83 -6.24
Fe I  6219.28 2.20 -2.44  63.3  6.08 -5.99
Fe I  6230.72 2.56 -1.28  87.9  5.80 -6.25
Fe I  6252.56 2.40 -1.76  74.3  5.83 -6.23
Fe I  6265.13 2.18 -2.55  42.1  5.77 -6.30
Fe I  6297.79 2.22 -2.74  43.9  6.03 -6.03
Fe I  6301.50 3.65 -0.72  61.7  5.95 -6.10
Fe I  6322.68 2.59 -2.43  29.6  5.86 -6.20
Fe I  6335.33 2.20 -2.23  70.2  5.99 -6.07
Fe I  6336.83 3.69 -0.86  55.3  5.99 -6.07
Fe I  6355.03 2.84 -2.29  19.8  5.76 -6.30
Fe I  6393.60 2.43 -1.43  79.8  5.64 -6.42
Fe I  6400.00 3.60 -0.52  92.8  6.21 -5.84
Fe I  6421.35 2.28 -2.01  66.4  5.78 -6.28
Fe I  6430.85 2.18 -1.95  82.7  5.92 -6.14
Fe I  6494.98 2.40 -1.27  80.1  5.43 -6.62
Fe I  6593.87 2.43 -2.39  42.3  5.88 -6.19
Fe I  6609.11 2.56 -2.66  31.3  6.08 -5.99
Fe I  4032.63 1.48 -2.44  80.4  5.95 -6.11
Fe I  4067.98 3.21 -0.42  67.1  5.47 -6.59
Fe I  4134.68 2.83 -0.49  96.0  5.87 -6.17
Fe I  4147.67 1.48 -2.10  73.8  5.41 -6.64
Fe I  4156.80 2.83 -0.81  91.3  6.07 -5.97
Fe I  4184.89 2.83 -0.84  60.2  5.32 -6.72
Fe I  4191.43 2.47 -0.73 107.8  5.78 -6.26
Fe I  4494.56 2.20 -1.14 113.5  5.97 -6.08
Fe I  4132.90 2.84 -0.92  63.4  5.49 -6.55
Fe I  4137.00 3.41 -0.55  84.5  6.31 -5.75
Fe I  4154.50 2.83 -0.69  85.4  5.81 -6.22
Fe I  4154.81 3.37 -0.37  73.8  5.72 -6.33
Fe I  4157.78 3.42 -0.40  95.8  6.38 -5.68
Fe I  4175.64 2.84 -0.68  95.2  6.05 -5.99
Fe I  4182.38 3.02 -1.19  67.8  6.08 -5.98
Fe I  5217.39 3.21 -1.07  64.2  5.91 -6.15
Fe I  4531.15 1.49 -2.15 107.9  6.23 -5.84
Fe I  4062.44 2.84 -0.86  61.3  5.39 -6.65
Fe I  4466.55 2.83 -0.60  87.9  5.71 -6.32
Fe II 4233.17 2.58 -1.84  91.7  5.69  5.69
Fe II 4923.93 2.89 -1.39 103.8  5.72  5.72
Fe II 5018.45 2.89 -1.23 131.9  6.03  6.03
Fe II 5197.58 3.23 -2.24  67.8  6.13  6.13
Fe II 5234.63 3.22 -2.17  47.7  5.63  5.63
Fe II 5276.00 3.20 -2.10  50.1  5.59  5.59
Fe II 5284.08 2.89 -3.09  34.7  5.92  5.92
Fe II 6247.54 3.89 -2.33  12.0  5.59  5.59
Fe II 6432.68 2.89 -3.58  15.9  5.89  5.89
Fe II 6456.38 3.90 -2.07  28.2  5.82  5.82
Fe II 4508.28 2.86 -2.23  52.2  5.43  5.43
Fe II 4520.22 2.81 -2.51  46.5  5.53  5.53
Fe II 4555.89 2.83 -2.31  65.4  5.76  5.76
Fe II 4491.41 2.86 -2.65  49.2  5.79  5.79
Fe II 4576.34 2.84 -2.84  26.9  5.48  5.48
Fe II 4583.84 2.81 -1.76  85.9  5.66  5.66
Co I  3873.12 0.43 -0.66  96.5  3.42  3.42
Co I  3995.31 0.92 -0.22 103.1  3.63  3.63
Co I  4110.53 1.05 -1.08  67.9  3.64  3.64
Co I  4118.77 1.05 -0.49  74.7  3.22  3.22
Ni I  4714.42 3.38  0.26  77.2  4.80  4.80
Ni I  4855.41 3.54  0.00  43.5  4.53  4.53
Ni I  4904.41 3.54 -0.17  33.2  4.49  4.49
Ni I  5084.08 3.68  0.03  32.2  4.41  4.41
Ni I  5137.08 1.68 -1.99  48.6  4.53  4.53
Ni I  5476.90 1.83 -0.89  98.2  4.61  4.61
Ni I  6108.12 1.68 -2.45  22.2  4.38  4.38
Zn I  4722.15 4.03 -0.34  45.5  3.26  3.26
Zn I  4810.53 4.08 -0.14  34.2  2.87  2.87
 Na I    4.80 +-   0.16   4.46 +-   0.09 
 Mg I    6.34 +-   0.07   6.34 +-   0.12 
 Ca I    5.20 +-   0.15   5.20 +-   0.19 
 Ti I    3.56 +-   0.14   3.63 +-   0.16 
 Ti II   3.70 +-   0.10   3.68 +-   0.11 
 V  II   3.13 +-   0.01   3.13 +-   0.01 
 Cr I    4.03 +-   0.24   4.33 +-   0.21 
 Fe I    5.90 +-   0.23   5.92 +-   0.24 
 Fe II   5.77 +-   0.22   5.77 +-   0.22 
 Co I    3.51 +-   0.18   3.51 +-   0.18 
 Ni I    4.56 +-   0.16   4.56 +-   0.16 
 Zn I    3.11 +-   0.26   3.11 +-   0.26 
Seg1 S5
Na I  5889.95 0.00  0.11  59.9  2.40  2.55
Na I  5895.92 0.00 -0.19  49.0  2.58  2.68
Mg I  5172.68 2.71 -0.45 107.3  4.57  4.47
Mg I  5183.60 2.72 -0.24 129.9  4.63  4.61
Ca I  4454.78 1.90  0.26  30.8  3.50  3.36
Ca I  4434.96 1.89 -0.01  21.1  3.51  3.39
Ti II 4290.22 1.16 -0.87  22.8  1.75  1.65
Ti II 4300.05 1.18 -0.46  32.8  1.61  1.48
Ti II 4337.91 1.08 -0.96  30.4  1.91  1.82
Ti II 4395.03 1.08 -0.54  48.6  1.85  1.76
Ti II 4417.71 1.16 -1.19  18.4  1.93  1.84
Ti II 4443.80 1.08 -0.71  46.4  1.96  1.87
Ti II 4468.52 1.13 -0.63  35.9  1.75  1.64
Ti II 4501.27 1.12 -0.77  38.2  1.91  1.81
Ti II 4533.96 1.24 -0.53  29.5  1.66  1.52
Ti II 4563.77 1.22 -0.69  27.8  1.75  1.62
Cr I  3578.68 0.00  0.42  50.5  2.37  1.56
Fe I  4202.03 1.48 -0.70  42.6  3.68 -8.53
Fe I  4260.47 2.40 -0.02  50.1  4.15 -8.07
Fe I  4325.76 1.61 -0.01  86.2  4.09 -8.07
Fe I  4404.75 1.56 -0.14  62.8  3.58 -8.60
Fe I  4415.12 1.61 -0.61  54.3  3.95 -8.26
Fe I  3815.84 1.48  0.24  70.5  3.42 -8.75
Fe I  3827.82 1.56  0.06  80.8  3.98 -8.21
Fe I  4005.24 1.56 -0.61  39.0  3.63 -8.58
Fe I  4132.06 1.61 -0.67  46.2  3.88 -8.33
Fe I  4143.87 1.56 -0.46  39.6  3.47 -8.73
Fe I  4187.04 2.45 -0.55  17.5  4.00 -8.21
Fe I  4199.10 3.05  0.25  26.2  4.10 -8.13
Fe I  4271.76 1.48 -0.16  62.1  3.51 -8.66
Fe I  4045.81 1.48  0.28 106.1  4.21 -7.95
Fe I  4063.59 1.56  0.07  66.1  3.51 -8.67
Fe I  4071.74 1.61 -0.02  67.4  3.69 -8.49
Fe I  4383.54 1.48  0.20  86.7  3.71 -8.42
Fe II 4427.31 0.05 -3.04  35.0  3.87  3.87
Co I  3995.31 0.92 -0.22  18.1  1.74  1.74
Co I  4121.32 0.92 -0.32  19.1  1.85  1.85
Ni I  3524.54 0.03  0.01 104.2  2.81  2.81
Ni I  3783.52 0.42 -1.40  38.0  2.72  2.72
Ni I  3807.14 0.42 -1.23  36.2  2.51  2.51
Ni I  3858.30 0.42 -0.96  44.1  2.39  2.39
Zn I  4810.53 4.08 -0.14  12.9  2.33  2.33
 Na I    2.62 +-   0.09   2.50 +-   0.13 
 Mg I    4.55 +-   0.10   4.60 +-   0.04 
 Ca I    3.38 +-   0.02   3.51 +-   0.01 
 Ti II   1.72 +-   0.13   1.82 +-   0.12 
 Cr I    1.56 +-   0.10   2.37 +-   0.10 
 Fe I    3.72 +-   0.26   3.87 +-   0.26 
 Fe II   3.87 +-   0.10   3.87 +-   0.10 
 Co I    1.80 +-   0.08   1.80 +-   0.08 
 Ni I    2.64 +-   0.18   2.64 +-   0.18 
 Zn I    2.33 +-   0.10   2.33 +-   0.10 
Seg1 S6
Na I  5889.95 0.00  0.11  78.1  2.99  3.11
Na I  5895.92 0.00 -0.19  57.8  3.00  3.09
Mg I  5172.68 2.71 -0.45  99.9  4.73  4.57
Mg I  5183.60 2.72 -0.24 120.6  4.79  4.70
Mg I  4702.99 4.35 -0.44  19.5  4.91  4.82
Al I  3961.52 0.01 -0.32  60.4  3.24  2.57
Ca I  4454.78 1.90  0.26  32.7  3.74  3.60
Ti II 4290.22 1.16 -0.87  36.4  2.34  2.23
Ti II 4300.05 1.18 -0.46  33.3  1.90  1.77
Ti II 4337.91 1.08 -0.96  26.9  2.12  2.03
Ti II 4395.03 1.08 -0.54  39.3  1.96  1.86
Ti II 4417.71 1.16 -1.19  28.4  2.48  2.37
Ti II 4443.80 1.08 -0.71  42.3  2.17  2.08
Ti II 4468.52 1.13 -0.63  40.0  2.12  2.00
Ti II 4501.27 1.12 -0.77  45.0  2.32  2.22
Ti II 4533.96 1.24 -0.53  33.7  2.02  1.89
Ti II 4563.77 1.22 -0.69  29.6  2.07  1.94
Ti II 4571.97 1.57 -0.31  29.8  2.03  1.93
Cr I  4254.33 0.00 -0.09  35.0  2.64  1.99
Cr I  4274.80 0.00 -0.22  28.7  2.63  1.98
Cr I  4289.72 0.00 -0.37  38.3  2.97  2.33
Fe I  4202.03 1.48 -0.70  65.0  4.51 -7.72
Fe I  4260.47 2.40 -0.02  44.4  4.35 -7.90
Fe I  4325.76 1.61 -0.01  75.5  4.15 -8.05
Fe I  4404.75 1.56 -0.14  78.3  4.30 -7.92
Fe I  4891.49 2.85 -0.11  23.0  4.41 -7.85
Fe I  4920.50 2.83  0.07  35.0  4.47 -7.79
Fe I  3827.82 1.56  0.06  89.1  4.51 -7.72
Fe I  4132.06 1.61 -0.67  49.2  4.29 -7.94
Fe I  4143.87 1.56 -0.46  58.2  4.21 -8.02
Fe I  4187.04 2.45 -0.55  24.4  4.51 -7.73
Fe I  4271.76 1.48 -0.16  79.2  4.29 -7.93
Fe I  4045.81 1.48  0.28  90.0  4.15 -8.05
Fe I  4063.59 1.56  0.07  88.6  4.42 -7.80
Fe I  4071.74 1.61 -0.02  85.0  4.47 -7.75
Fe I  4383.54 1.48  0.20  90.5  4.15 -8.03
Fe II 4250.79 1.56 -0.71  49.9  4.37  4.37
Co I  3995.31 0.92 -0.22  22.5  2.26  2.26
Co I  4121.32 0.92 -0.32  20.0  2.28  2.28
Ni I  3492.96 0.11 -0.24  91.3  3.21  3.21
Ni I  3783.52 0.42 -1.40  47.0  3.31  3.31
Ni I  3858.30 0.42 -0.96  56.3  3.05  3.05
Zn I  4810.53 4.08 -0.14  10.8  2.43  2.43
 Na I    3.10 +-   0.01   3.00 +-   0.01 
 Mg I    4.71 +-   0.12   4.82 +-   0.09 
 Ca I    3.60 +-   0.10   3.74 +-   0.10 
 Ti II   2.07 +-   0.20   2.17 +-   0.20 
 Cr I    2.13 +-   0.22   2.78 +-   0.21 
 Fe I    4.18 +-   0.12   4.37 +-   0.13 
 Fe II   4.37 +-   0.10   4.37 +-   0.10 
 Co I    2.27 +-   0.01   2.27 +-   0.01 
 Ni I    3.20 +-   0.13   3.20 +-   0.13 
 Zn I    2.43 +-   0.10   2.43 +-   0.10
Seg1 S7 
C2    5100.00 0.00  0.00   0.0  7.24  7.24
CH    4300.00 0.00  0.00   0.0  7.17  7.17
Na I  5889.95 0.00  0.11 103.4  2.85  3.05
Na I  5895.92 0.00 -0.19  94.9  3.07  3.19
Mg I  5172.68 2.71 -0.45 144.4  4.79  4.76
Mg I  5183.60 2.72 -0.24 171.7  4.78  4.82
Mg I  5528.40 4.35 -0.50  40.8  5.05  4.95
Al I  3961.52 0.01 -0.32  82.0  2.75  2.43
Ca I  4318.65 1.90 -0.14  34.4  3.74  3.60
Ca I  5588.75 2.53  0.36  25.4  3.65  3.52
Ca I  5857.45 2.93  0.24  10.1  3.65  3.59
Ca I  6122.22 1.89 -0.32  35.2  3.76  3.65
Ca I  6162.17 1.90 -0.09  42.0  3.69  3.57
Ca I  6439.08 2.53  0.39  30.6  3.67  3.57
Ti II 4443.79 1.08 -0.71  73.9  2.32  2.25
Ti II 4464.45 1.16 -1.81  29.6  2.47  2.41
Ti II 4468.51 1.13 -0.63  86.3  2.65  2.56
Ti II 4501.27 1.12 -0.77  56.7  1.99  1.90
Ti II 5188.68 1.58 -1.05  30.7  2.18  2.10
Ti II 5226.54 1.57 -1.26  23.7  2.21  2.12
Ti II 5336.77 1.58 -1.60  17.0  2.39  2.29
Cr I  4254.33 0.00 -0.09  67.7  2.78  2.00
Cr I  5206.04 0.94  0.02  25.5  2.51  1.85
Cr I  5208.42 0.94  0.17  29.5  2.46  1.79
Fe I  3765.54 3.24  0.48  19.5  3.68  3.48
Fe I  3815.84 1.48  0.24 102.4  3.99  3.89
Fe I  3827.82 1.56  0.06  91.5  4.03  3.91
Fe I  4005.24 1.56 -0.61  71.0  4.11  3.96
Fe I  4045.81 1.48  0.28  97.8  3.78  3.69
Fe I  4063.59 1.56  0.07  89.7  3.89  3.78
Fe I  4071.74 1.61 -0.02  96.5  4.20  4.09
Fe I  4132.06 1.61 -0.67  65.5  4.03  3.88
Fe I  4143.87 1.56 -0.46  64.8  3.73  3.59
Fe I  4233.60 2.48 -0.60  20.6  3.84  3.67
Fe I  4260.47 2.40 -0.02  61.7  4.12  3.95
Fe I  5171.60 1.48 -1.75  31.1  4.01  3.85
Fe I  5191.46 3.04 -0.55   9.8  3.97  3.79
Fe I  5194.94 1.56 -2.09  10.9  3.84  3.68
Fe I  5216.27 1.61 -2.10  12.1  3.97  3.80
Fe I  5232.94 2.94 -0.07  28.2  3.95  3.77
Fe I  5266.56 3.00 -0.39  17.6  4.06  3.88
Fe I  5324.18 3.21 -0.10  13.8  3.90  3.70
Fe I  5328.53 1.56 -1.85  26.6  4.09  3.92
Fe I  6137.69 2.59 -1.37   9.7  4.19  4.03
Fe I  6393.60 2.43 -1.43   8.8  4.01  3.85
Fe II 4233.17 2.58 -1.84  27.6  3.98  3.98
Fe II 4923.93 2.89 -1.39  38.1  4.06  4.06
Fe II 4923.93 2.89 -1.39  38.1  4.02  4.02
Co I  3845.46 0.92  0.01  59.7  2.20  2.20
Co I  3995.30 0.92 -0.22  25.5  1.52  1.52
Co I  4118.77 1.05 -0.49  21.9  1.83  1.83
Co I  4121.31 0.92 -0.32  22.4  1.52  1.52
Ni I  3858.29 0.42 -0.96  52.7  2.23  2.23
Ni I  5476.90 1.83 -0.78   7.9  2.21  2.21
Ni I  3783.53 0.42 -1.40  47.2  2.54  2.54
Ni I  3807.14 0.42 -1.23  43.3  2.27  2.27
Sr II 4077.72 0.00  0.15  38.1 -1.91 -2.19
Sr II 4215.52 0.00 -0.14  30.8 -1.84 -2.06
Ba II 4934.09 0.00 -0.15   9.2 -2.24 -2.42
 CH      7.21 +-   0.05   7.21 +-   0.05 
 Na I    3.13 +-   0.10   2.97 +-   0.15 
 Mg I    4.85 +-   0.10   4.89 +-   0.16 
 Al I    2.43 +-   0.10   2.75 +-   0.10 
 Ca I    3.59 +-   0.04   3.70 +-   0.05 
 Ti II   2.28 +-   0.22   2.36 +-   0.22 
 Cr I    1.89 +-   0.11   2.61 +-   0.18 
 Fe I    3.84 +-   0.14   3.99 +-   0.13 
 Fe II   4.02 +-   0.04   4.02 +-   0.04 
 Co I    1.86 +-   0.35   1.86 +-   0.35 
 Ni I    2.33 +-   0.18   2.33 +-   0.18 
 Sr II  -2.12 +-   0.09  -1.87 +-   0.05 
 Ba II  -2.42 +-   0.10  -2.24 +-   0.10 
ComBer S1
CH    4313.00 0.00  0.00   0.0  6.09  6.09
CH    4322.00 0.00  0.00   0.0  6.24  6.24
CH    4380.00 0.00  0.00   0.0  6.24  6.24
CH    4390.00 0.00  0.00   0.0  6.14  6.14
Na I  5889.95 0.00  0.11 152.4  3.19  3.45
Na I  5895.92 0.00 -0.19 143.5  3.46  3.62
Mg I  4571.10 0.00 -5.62  76.5  5.74  5.57
Mg I  5528.40 4.35 -0.50  96.8  5.64  5.68
K  I  7698.96 0.00 -0.18  49.9  2.93  3.10
Ca I  4425.00 1.88 -0.36  85.4  4.64  4.50
Ca I  4454.00 1.90  0.26  88.6  4.11  3.96
Ca I  4455.00 1.90 -0.52  57.2  4.37  4.22
Ca I  5349.00 2.71 -0.31  35.8  4.70  4.53
Ca I  5581.00 2.52 -0.56  18.8  4.21  4.18
Ca I  5588.00 2.53  0.36  67.4  4.22  4.15
Ca I  5590.00 2.52 -0.57  17.5  4.16  4.26
Ca I  5594.00 2.52  0.10  59.8  4.35  4.28
Ca I  5598.00 2.52 -0.09  44.3  4.31  4.23
Ca I  5857.00 2.93  0.24  35.6  4.24  4.21
Ca I  6102.00 1.88 -0.79  63.4  4.49  4.45
Ca I  6122.00 1.89 -0.32  82.9  4.32  4.26
Ca I  6169.00 2.52 -0.80  21.0  4.53  4.46
Ca I  6169.00 2.53 -0.48  24.5  4.37  4.23
Ca I  6439.00 2.53  0.39  75.1  4.18  4.19
Ca I  6449.00 2.52 -0.50  17.2  4.10  4.05
Sc II 4400.38 0.61 -2.01  73.8  0.67  0.67
Sc II 4415.56 0.60 -0.68  87.4  0.99  0.99
Sc II 5031.02 1.36 -0.41  33.2  0.72  0.72
Sc II 5526.79 1.77 -0.01  43.6  0.94  0.94
Ti I  4533.24 0.85  0.54  51.0  2.55  2.39
Ti I  4534.77 0.84  0.35  50.1  2.73  2.55
Ti I  4981.73 0.85  0.57  68.0  2.63  2.57
Ti I  4991.07 0.84  0.45  63.7  2.69  2.61
Ti I  4999.50 0.83  0.32  42.9  2.52  2.41
Ti II 4337.88 1.08 -0.96  99.5  2.47  2.56
Ti II 4399.79 1.24 -1.20  62.9  2.31  2.31
Ti II 4417.72 1.16 -1.19  88.3  2.58  2.65
Ti II 4450.50 1.08 -1.52  70.1  2.55  2.56
Ti II 4464.46 1.16 -1.81  64.6  2.84  2.85
Ti II 4501.27 1.12 -0.77 116.8  2.66  2.72
Ti II 4533.97 1.24 -0.53 118.7  2.54  2.66
Ti II 4563.77 1.22 -0.69  90.2  2.11  2.22
Ti II 4571.96 1.57 -0.31 104.8  2.46  2.53
Ti II 5129.15 1.89 -1.34  50.5  2.97  2.95
Ti II 5188.69 1.58 -1.05  61.6  2.40  2.46
Ti II 5336.78 1.58 -1.60  50.3  2.84  2.84
V  I  4379.23 0.30  0.58  23.7  1.15  1.15
Cr I  4646.17 1.03 -0.74  44.7  3.36  2.96
Cr I  4652.16 1.00 -1.04  45.4  3.69  3.28
Cr I  5206.04 0.94  0.02 100.6  3.24  2.99
Mn I  4823.54 2.32 -1.08  19.6  2.64  2.34
Fe I  4442.34 2.20 -1.25  91.4  5.17  5.13
Fe I  4443.19 2.86 -1.04  55.7  5.13  5.08
Fe I  4447.72 2.22 -1.34 103.1  5.52  5.47
Fe I  4736.77 3.21 -0.75  58.9  5.27  5.21
Fe I  4872.14 2.88 -0.57  97.6  5.32  5.28
Fe I  4903.31 2.88 -0.93  77.5  5.34  5.28
Fe I  5001.86 3.88  0.01  61.2  5.32  5.23
Fe I  5049.82 2.28 -1.36  93.5  5.34  5.28
Fe I  5068.77 2.94 -1.04  54.5  5.15  5.08
Fe I  5074.75 4.22 -0.20  55.4  5.81  5.73
Fe I  5162.29 4.18  0.02  47.1  5.42  5.33
Fe I  5191.45 3.04 -0.55  86.2  5.25  5.20
Fe I  5192.34 3.00 -0.52 103.6  5.48  5.43
Fe I  5217.39 3.21 -1.07  52.3  5.44  5.38
Fe I  5281.79 3.04 -0.83  65.6  5.21  5.14
Fe I  5283.62 3.24 -0.52  67.4  5.15  5.09
Fe I  5302.30 3.28 -0.88  52.0  5.32  5.26
Fe I  5324.19 3.21 -0.10  82.3  4.90  4.87
Fe I  5569.62 3.42 -0.54  57.3  5.20  5.15
Fe I  5572.84 3.40 -0.31  81.2  5.31  5.26
Fe I  5576.09 3.43 -1.00  44.2  5.48  5.42
Fe I  5586.76 3.37 -0.14  80.6  5.08  5.05
Fe I  6136.62 2.45 -1.50  89.4  5.49  5.44
Fe I  6137.70 2.59 -1.37  85.8  5.46  5.41
Fe I  6191.57 2.43 -1.42  88.9  5.37  5.32
Fe I  6230.74 2.56 -1.28  76.1  5.17  5.12
Fe I  6252.57 2.40 -1.76  64.2  5.29  5.24
Fe I  6265.13 2.18 -2.55  31.9  5.32  5.26
Fe I  6335.33 2.20 -2.23  56.3  5.41  5.35
Fe I  6336.82 3.69 -0.86  23.3  5.20  5.14
Fe I  6393.61 2.43 -1.43  88.6  5.37  5.31
Fe I  6400.00 3.60 -0.52  67.4  5.50  5.44
Fe I  6430.86 2.18 -1.95  64.5  5.21  5.15
Fe II 4489.19 2.83 -2.86  48.1  5.49  5.49
Fe II 4491.40 2.86 -2.65  53.6  5.40  5.40
Fe II 4508.29 2.86 -2.23  71.8  5.28  5.28
Fe II 4515.34 2.84 -2.43  53.9  5.17  5.17
Fe II 4555.89 2.83 -2.31  70.4  5.30  5.30
Fe II 4576.34 2.84 -2.84  30.8  5.17  5.17
Fe II 5197.57 3.23 -2.24  59.6  5.47  5.47
Fe II 5234.63 3.22 -2.17  50.1  5.23  5.23
Fe II 5276.00 3.20 -2.10  70.3  5.46  5.46
Fe II 5284.10 2.89 -3.09  27.8  5.37  5.37
Fe II 5534.85 3.24 -2.75  36.7  5.59  5.59
Ni I  4714.42 3.38  0.25  26.3  3.55  3.55
Ni I  5137.07 1.68 -1.94  18.5  3.56  3.56
Ni I  5476.90 1.83 -0.89  67.9  3.44  3.44
Zn I  4810.53 4.08 -0.14   9.4  2.27  2.22
Sr II 4215.52 0.00 -0.14  67.1 -1.19 -1.44
Ba II 4934.09 0.00 -0.15  33.0 -2.31 -2.41
 CH      6.18 +-   0.07   6.18 +-   0.07 
 Na I    3.54 +-   0.12   3.35 +-   0.18 
 Mg I    5.63 +-   0.08   5.69 +-   0.07 
 K  I    3.10 +-   0.10   2.89 +-   0.10 
 Ca I    4.29 +-   0.16   4.37 +-   0.20 
 Sc II   0.85 +-   0.15   0.85 +-   0.15 
 Ti I    2.51 +-   0.10   2.63 +-   0.09 
 Ti II   2.66 +-   0.21   2.62 +-   0.25 
 V  I    1.15 +-   0.10   1.15 +-   0.10 
 Cr I    3.10 +-   0.19   3.47 +-   0.25 
 Mn I    2.34 +-   0.10   2.64 +-   0.10 
 Fe I    5.29 +-   0.18   5.35 +-   0.19 
 Fe II   5.38 +-   0.14   5.38 +-   0.14 
 Ni I    3.52 +-   0.06   3.52 +-   0.06 
 Zn I    2.22 +-   0.10   2.27 +-   0.10 
 Sr II  -1.44 +-   0.10  -1.19 +-   0.10 
 Ba II  -2.41 +-   0.10  -2.31 +-   0.10 
ComBer S2
CH    4313.00 0.00  0.00   0.0  5.89  5.89
CH    4322.00 0.00  0.00   0.0  5.89  5.89
CH    4380.00 0.00  0.00   0.0  5.89  5.89
CH    4390.00 0.00  0.00   0.0  5.89  5.89
Na I  5889.95 0.00  0.11 151.8  3.16  3.59
Na I  5895.92 0.00 -0.19 132.5  3.23  3.58
Mg I  4571.10 0.00 -5.62 105.2  6.28  6.04
Mg I  4702.99 4.35 -0.44 120.6  6.09  6.03
Mg I  5528.40 4.35 -0.50 121.2  5.96  6.07
K  I  7698.96 0.00 -0.18  99.9  3.51  3.92
Ca I  4318.65 1.90 -0.14  67.6  4.15  4.10
Ca I  4425.44 1.88 -0.36  71.1  4.45  4.32
Ca I  4435.69 1.89 -0.52  60.5  4.43  4.30
Ca I  5581.97 2.52 -0.56  24.1  4.39  4.32
Ca I  5588.76 2.53  0.36  56.6  4.00  4.02
Ca I  5594.47 2.52  0.10  39.2  4.00  3.97
Ca I  5598.49 2.52 -0.09  61.8  4.59  4.55
Ca I  5601.28 2.53 -0.52  32.3  4.53  4.47
Ca I  5857.45 2.93  0.24  33.2  4.23  4.17
Ca I  6102.72 1.88 -0.79  50.0  4.33  4.27
Ca I  6122.22 1.89 -0.32  70.7  4.13  4.13
Ca I  6439.07 2.53  0.39  71.7  4.12  4.20
Ca I  6449.81 2.52 -0.50  23.0  4.22  4.20
Ca II 8498.07 1.69 -1.43   0.5  4.26  4.37
Ca II 8542.16 1.70 -0.48   1.4  4.31  4.35
Ca II 8662.30 1.69 -0.74   1.1  4.35  4.35
Sc II 4400.38 0.61 -0.54  93.6  1.09  1.09
Sc II 5031.02 1.36 -0.41  59.7  1.13  1.13
Sc II 5526.79 1.77 -0.01  61.5  1.19  1.19
Ti I  4533.24 0.85  0.54  65.1  2.91  2.67
Ti I  4534.77 0.84  0.35  41.5  2.66  2.43
Ti I  4535.57 0.83  0.14  37.4  2.79  2.55
Ti I  4981.73 0.85  0.57  73.9  2.91  2.75
Ti I  4991.07 0.84  0.45  34.0  2.32  2.15
Ti I  4999.50 0.83  0.32  71.1  3.10  2.92
Ti I  5016.16 0.85 -0.48  21.2  3.01  2.81
Ti II 4337.88 1.08 -0.96  97.7  2.58  2.64
Ti II 4395.83 1.24 -1.93  46.1  2.79  2.75
Ti II 4399.79 1.24 -1.20  81.9  2.72  2.69
Ti II 4417.72 1.16 -1.19  91.4  2.77  2.80
Ti II 4418.31 1.24 -1.99  56.7  3.02  2.98
Ti II 4450.50 1.08 -1.52  55.8  2.32  2.32
Ti II 4464.46 1.16 -1.81  66.3  2.89  2.88
Ti II 4468.52 1.13 -0.63 103.8  2.43  2.48
Ti II 4563.77 1.22 -0.69  88.6  2.19  2.27
Ti II 4571.96 1.57 -0.31 100.3  2.52  2.56
Ti II 4708.65 1.24 -2.35  27.4  2.80  2.78
Ti II 5129.15 1.89 -1.34  31.2  2.61  2.58
Ti II 5336.78 1.58 -1.60  46.8  2.76  2.74
V  I  4379.23 0.30  0.58  35.1  1.64  1.38
Cr I  4646.17 1.03 -0.74  29.8  3.13  2.73
Cr I  4652.16 1.00 -1.04  38.6  3.58  3.17
Cr I  5206.04 0.94  0.02  81.3  2.99  2.74
Mn I  4823.54 2.32 -1.08  13.4  2.44  2.14
Fe I  4447.72 2.22 -1.34  65.1  4.92  4.84
Fe I  4736.77 3.21 -0.75  29.5  4.81  4.72
Fe I  4871.32 2.87 -0.36  81.5  4.94  4.88
Fe I  4872.14 2.88 -0.57  57.6  4.73  4.65
Fe I  4891.49 2.85 -0.11  87.1  4.76  4.72
Fe I  4903.31 2.88 -0.93  48.3  4.94  4.85
Fe I  4920.50 2.83  0.07  97.8  4.75  4.73
Fe I  5006.12 2.83 -0.63  62.0  4.80  4.72
Fe I  5049.82 2.28 -1.36  61.7  4.89  4.80
Fe I  5162.29 4.18  0.02  22.7  4.99  4.87
Fe I  5191.45 3.04 -0.55  66.2  5.03  4.94
Fe I  5192.34 3.00 -0.52  57.4  4.79  4.71
Fe I  5217.39 3.21 -1.07  31.4  5.13  5.04
Fe I  5232.95 2.94 -0.07  83.4  4.71  4.66
Fe I  5281.79 3.04 -0.83  42.4  4.89  4.80
Fe I  5302.30 3.28 -0.88  28.8  4.96  4.87
Fe I  5324.19 3.21 -0.10  60.3  4.66  4.58
Fe I  5569.62 3.42 -0.54  25.2  4.69  4.60
Fe I  5572.84 3.40 -0.31  51.1  4.92  4.83
Fe I  5586.76 3.37 -0.14  62.6  4.91  4.82
Fe I  6136.62 2.45 -1.50  57.1  5.06  4.98
Fe I  6137.70 2.59 -1.37  49.2  4.95  4.88
Fe I  6191.57 2.43 -1.42  50.0  4.83  4.75
Fe I  6230.74 2.56 -1.28  61.6  5.03  4.95
Fe I  6252.57 2.40 -1.76  46.2  5.07  4.99
Fe I  6335.33 2.20 -2.23  25.2  4.90  4.82
Fe I  6393.61 2.43 -1.43  61.5  5.02  4.94
Fe I  6400.00 3.60 -0.52  30.0  4.94  4.84
Fe II 4491.40 2.86 -2.65  36.7  5.09  5.09
Fe II 4515.34 2.84 -2.43  41.2  4.94  4.94
Fe II 4583.84 2.81 -1.76  64.1  4.64  4.64
Fe II 5234.63 3.22 -2.17  38.8  5.01  5.01
Fe II 5276.00 3.20 -2.10  47.7  5.08  5.08
Ni I  4714.42 3.38  0.25  33.9  3.71  3.71
Ni I  5035.37 3.63  0.29  29.7  3.85  3.85
Ni I  5080.53 3.66  0.32  18.2  3.56  3.56
Ni I  5081.11 3.85  0.30  16.5  3.75  3.75
Ni I  5476.90 1.83 -0.89  62.7  3.39  3.39
Zn I  4810.53 4.08 -0.14  12.3  1.99  1.94
Sr II 4215.52 0.00 -0.14  60.2 -1.44 -1.55
Ba II 4934.09 0.00 -0.15  31.8 -2.03 -2.15
 CH      5.89 +-   0.00   5.89 +-   0.00 
 Na I    3.59 +-   0.01   3.20 +-   0.05 
 Mg I    6.05 +-   0.02   6.13 +-   0.16 
 K  I    3.92 +-   0.10   3.37 +-   0.10 
 Ca I    4.26 +-   0.18   4.31 +-   0.19 
 Ca II   4.36 +-   0.01   4.31 +-   0.04 
 Sc II   1.14 +-   0.05   1.14 +-   0.05 
 Ti I    2.67 +-   0.22   2.87 +-   0.21 
 Ti II   2.69 +-   0.19   2.70 +-   0.21 
 V  I    1.38 +-   0.10   1.64 +-   0.10 
 Cr I    2.93 +-   0.27   3.31 +-   0.33 
 Mn I    2.14 +-   0.10   2.44 +-   0.10 
 Fe I    4.83 +-   0.12   4.91 +-   0.12 
 Fe II   4.98 +-   0.15   4.98 +-   0.15 
 Ni I    3.68 +-   0.16   3.68 +-   0.16 
 Zn I    1.94 +-   0.10   1.99 +-   0.10 
 Ba II  -2.15 +-   0.10  -2.03 +-   0.10 
ComBer S3
CH    4313.00 0.00  0.00   0.0  5.24  5.24
CH    4322.00 0.00  0.00   0.0  5.44  5.44
Na I  5889.95 0.00  0.11 192.5  3.61  4.09
Na I  5895.92 0.00 -0.19 178.2  3.81  4.23
Mg I  4571.10 0.00 -5.62  86.8  5.83  5.62
Mg I  4702.99 4.35 -0.44  89.3  5.64  5.56
Mg I  5528.40 4.35 -0.50  90.1  5.55  5.59
K  I  7698.96 0.00 -0.18  57.0  2.98  3.16
Ca I  4283.01 1.89 -0.14  84.6  4.43  4.44
Ca I  4318.65 1.90 -0.14  75.4  4.23  4.24
Ca I  4425.44 1.88 -0.36  77.8  4.56  4.44
Ca I  4435.68 1.89 -0.52  68.6  4.55  4.42
Ca I  4455.89 1.90 -0.52  56.1  4.34  4.19
Ca I  5581.97 2.52 -0.56  37.7  4.61  4.55
Ca I  5588.76 2.53  0.36  83.8  4.42  4.49
Ca I  5590.12 2.52 -0.57  30.3  4.48  4.42
Ca I  5594.47 2.52  0.10  67.4  4.42  4.43
Ca I  5598.49 2.52 -0.09  61.9  4.52  4.51
Ca I  5601.28 2.53 -0.52  35.9  4.54  4.49
Ca I  5857.45 2.93  0.24  52.5  4.54  4.48
Ca I  6102.72 1.88 -0.79  64.9  4.49  4.46
Ca I  6122.22 1.89 -0.32  90.9  4.39  4.44
Ca I  6169.56 2.53 -0.48  27.8  4.39  4.25
Ca I  6439.07 2.53  0.39  92.1  4.40  4.54
Ca I  6449.81 2.52 -0.50  36.8  4.43  4.44
Ca I  6499.65 2.52 -0.82  24.7  4.55  4.50
Ca II 8498.07 1.69 -1.43   0.6  4.45  4.51
Ca II 8542.16 1.70 -0.48   1.6  4.43  4.44
Ca II 8662.30 1.69 -0.74   1.3  4.50  4.46
Sc II 4400.38 0.61 -0.54  61.9  0.34  0.34
Sc II 4415.56 0.60 -0.68  50.7  0.28  0.28
Sc II 5031.02 1.36 -0.41  21.8  0.31  0.31
Sc II 5526.79 1.77 -0.01  17.1  0.24  0.24
Ti I  4533.24 0.85  0.54  72.3  2.99  2.75
Ti I  4534.77 0.84  0.35  55.3  2.83  2.59
Ti I  4535.57 0.83  0.14  53.3  2.99  2.75
Ti I  4981.73 0.85  0.57  66.9  2.70  2.54
Ti I  4991.07 0.84  0.45  61.6  2.72  2.55
Ti I  4999.50 0.83  0.32  56.6  2.76  2.58
Ti I  5016.16 0.85 -0.48  15.9  2.76  2.56
Ti I  6258.10 1.44 -0.39   7.8  2.83  2.75
Ti II 4395.83 1.24 -1.93  48.8  2.74  2.69
Ti II 4417.72 1.16 -1.19 108.8  3.13  3.17
Ti II 4444.54 1.12 -2.20  60.5  3.04  3.02
Ti II 4450.50 1.08 -1.52  83.6  2.79  2.78
Ti II 4464.46 1.16 -1.81  62.8  2.72  2.72
Ti II 4470.84 1.16 -2.02  54.9  2.79  2.79
Ti II 4501.27 1.12 -0.77 118.9  2.85  2.89
Ti II 4563.77 1.22 -0.69 111.3  2.65  2.74
Ti II 4571.96 1.57 -0.31 118.1  2.87  2.92
Ti II 4583.41 1.16 -2.84  22.4  2.98  2.96
Ti II 4657.21 1.24 -2.29  57.9  3.21  3.18
Ti II 4708.65 1.24 -2.35  42.7  2.98  2.96
Ti II 4798.51 1.08 -2.66  40.6  3.06  3.03
Ti II 4865.61 1.12 -2.70  28.5  2.91  2.88
Ti II 5129.15 1.89 -1.34  58.4  2.99  2.96
Ti II 5185.90 1.89 -1.41  48.2  2.89  2.85
Ti II 5336.78 1.58 -1.60  67.2  3.01  2.99
V  I  4379.27 0.30  0.58  34.1  1.45  1.22
Cr I  4646.16 1.03 -0.74  43.3  3.34  2.88
Cr I  4652.16 1.00 -1.04  41.7  3.58  3.12
Cr I  5206.02 0.94  0.02  97.2  3.40  3.01
Mn I  4823.54 2.32 -1.08  21.4  2.61  2.31
Fe I  4442.34 2.20 -1.25  83.3  5.14  5.07
Fe I  4443.19 2.86 -1.04  45.1  4.95  4.86
Fe I  4447.72 2.22 -1.34  79.2  5.16  5.09
Fe I  4494.56 2.20 -1.14  88.6  5.14  5.07
Fe I  4528.61 2.18 -0.82 115.7  5.35  5.29
Fe I  4736.77 3.21 -0.75  48.3  5.11  5.01
Fe I  4871.32 2.87 -0.36  92.4  5.15  5.09
Fe I  4872.14 2.88 -0.57  83.6  5.19  5.12
Fe I  4891.49 2.85 -0.11 100.2  5.01  4.97
Fe I  4903.31 2.88 -0.93  57.8  5.04  4.95
Fe I  4918.99 2.87 -0.34  93.8  5.15  5.09
Fe I  5001.86 3.88  0.01  52.5  5.21  5.09
Fe I  5006.12 2.83 -0.63  85.2  5.21  5.13
Fe I  5049.82 2.28 -1.36  79.2  5.17  5.09
Fe I  5068.77 2.94 -1.04  53.2  5.13  5.04
Fe I  5162.29 4.18  0.02  31.1  5.14  5.01
Fe I  5191.45 3.04 -0.55  73.5  5.12  5.03
Fe I  5192.34 3.00 -0.52  82.9  5.23  5.15
Fe I  5217.39 3.21 -1.07  36.8  5.16  5.08
Fe I  5232.95 2.94 -0.07  95.5  4.92  4.88
Fe I  5281.79 3.04 -0.83  60.7  5.15  5.06
Fe I  5283.62 3.24 -0.52  68.4  5.22  5.13
Fe I  5302.30 3.28 -0.88  56.3  5.40  5.31
Fe I  5324.19 3.21 -0.10  78.2  4.94  4.87
Fe I  5569.62 3.42 -0.54  50.5  5.11  5.02
Fe I  5572.84 3.40 -0.31  59.1  5.00  4.91
Fe I  5576.09 3.43 -1.00  37.2  5.34  5.25
Fe I  5586.76 3.37 -0.14  76.4  5.11  5.03
Fe I  6136.62 2.45 -1.50  75.3  5.31  5.23
Fe I  6137.70 2.59 -1.37  62.7  5.11  5.03
Fe I  6191.57 2.43 -1.42  69.0  5.08  5.00
Fe I  6213.43 2.22 -2.48  28.3  5.16  5.08
Fe I  6219.29 2.20 -2.44  25.3  5.02  4.94
Fe I  6230.74 2.56 -1.28  82.2  5.34  5.26
Fe I  6252.57 2.40 -1.76  58.4  5.19  5.11
Fe I  6265.13 2.18 -2.55  32.3  5.25  5.17
Fe I  6335.33 2.20 -2.23  41.9  5.13  5.05
Fe I  6336.82 3.69 -0.86  17.0  4.99  4.90
Fe I  6393.61 2.43 -1.43  65.9  5.02  4.94
Fe I  6400.00 3.60 -0.52  50.8  5.26  5.16
Fe I  6430.86 2.18 -1.95  69.2  5.29  5.20
Fe II 4233.17 2.58 -1.84  85.2  4.95  4.95
Fe II 4489.19 2.83 -2.86  32.0  5.09  5.09
Fe II 4491.40 2.86 -2.65  42.2  5.11  5.11
Fe II 4508.29 2.86 -2.23  60.7  5.05  5.05
Fe II 4515.34 2.84 -2.43  46.1  4.95  4.95
Fe II 4541.52 2.86 -2.86  27.9  5.03  5.03
Fe II 4555.89 2.83 -2.31  57.4  5.03  5.03
Fe II 4576.34 2.84 -2.84  22.3  4.86  4.86
Fe II 4583.84 2.81 -1.76  97.1  5.31  5.31
Fe II 4731.44 2.89 -3.02  20.4  5.03  5.03
Fe II 4923.92 2.89 -1.39 113.2  5.30  5.32
Fe II 5197.57 3.23 -2.24  41.5  5.07  5.07
Fe II 5234.63 3.22 -2.17  44.6  5.05  5.05
Fe II 5276.00 3.20 -2.10  60.3  5.24  5.24
Fe II 5284.10 2.89 -3.09  22.2  5.11  5.11
Fe II 5534.85 3.24 -2.75  22.3  5.17  5.17
Fe II 6247.56 3.89 -2.33  15.9  5.29  5.29
Ni I  4648.66 3.42 -0.10  13.3  3.51  3.51
Ni I  4714.41 3.38  0.26  29.4  3.54  3.54
Ni I  5035.37 3.63  0.29  15.8  3.43  3.43
Ni I  5080.52 3.65  0.33  19.8  3.54  3.54
Ni I  5081.11 3.85  0.30  11.2  3.49  3.49
Ni I  5084.08 3.67  0.03  10.4  3.53  3.53
Ni I  5137.06 1.67 -1.99  19.7  3.52  3.52
Ni I  5476.90 1.83 -0.89  76.1  3.56  3.56
Zn I  4810.52 4.07 -0.13  17.6  2.13  2.08
Sr II 4215.52 0.00 -0.14  79.1 -1.12 -1.20
Ba II 4554.03 0.00  0.03 100.4 -1.20 -1.25
Ba II 4934.09 0.00 -0.15  86.1 -1.30 -1.32
Ba II 6141.72 0.70 -0.08  35.7 -1.31 -1.39
Ba II 6496.90 0.60 -0.38  27.9 -1.31 -1.33
 CH      5.35 +-   0.14   5.35 +-   0.14 
 Na I    4.17 +-   0.10   3.72 +-   0.14 
 Mg I    5.59 +-   0.03   5.69 +-   0.15 
 K  I    3.16 +-   0.10   2.94 +-   0.10 
 Ca I    4.44 +-   0.09   4.47 +-   0.09 
 Ca II   4.47 +-   0.04   4.46 +-   0.04 
 Sc II   0.29 +-   0.04   0.29 +-   0.04 
 Ti I    2.64 +-   0.10   2.84 +-   0.12 
 Ti II   2.94 +-   0.15   2.94 +-   0.15 
 V  I    1.22 +-   0.10   1.45 +-   0.10 
 Cr I    3.01 +-   0.12   3.45 +-   0.13 
 Mn I    2.31 +-   0.10   2.61 +-   0.10 
 Fe I    5.08 +-   0.12   5.16 +-   0.12 
 Fe II   5.12 +-   0.14   5.11 +-   0.13 
 Ni I    3.52 +-   0.04   3.52 +-   0.04 
 Zn I    2.08 +-   0.10   2.13 +-   0.10 
 Sr II  -1.20 +-   0.10  -1.12 +-   0.10 
 Ba II  -1.32 +-   0.06  -1.28 +-   0.06 
TriII S40
Na I  5889.95 0.00  0.11  96.0  2.37  2.57
Na I  5895.92 0.00 -0.19  89.5  2.68  2.78
Mg I  4702.99 4.35 -0.44  46.1  5.06  4.92
Mg I  5172.68 2.71 -0.45 193.3  5.08  5.13
Mg I  5183.60 2.72 -0.24 204.3  4.97  5.03
Mg I  5528.40 4.35 -0.50  48.9  5.05  4.98
Al I  3961.52 0.01 -0.32 135.1  3.31  3.10
Si I  6155.13 5.62 -0.75   5.0  5.39  5.39
K  I  7698.96 0.00 -0.18  62.9  3.01  3.27
Ca I  4318.65 1.90 -0.14  47.0  3.87  3.70
Ca I  4425.44 1.88 -0.36  39.4  3.98  3.76
Ca I  4454.78 1.90  0.26  67.4  3.89  3.60
Ca I  5588.76 2.53  0.36  39.1  3.85  3.70
Ca I  5590.12 2.52 -0.57   9.5  3.99  3.87
Ca I  5857.45 2.93  0.24  28.7  4.17  4.08
Ca I  6162.17 1.90 -0.09  67.7  3.94  3.82
Ca I  6169.04 2.52 -0.80  10.6  4.28  4.13
Ca I  6169.56 2.53 -0.48  11.3  4.00  3.84
Ca I  6493.78 2.52 -0.11  25.3  3.95  3.86
Ca I  6499.65 2.52 -0.82  20.0  4.54  4.45
Sc II 4670.41 1.36 -0.58  29.5  0.76  0.76
Sc II 5526.79 1.77  0.02  34.7  0.67  0.67
Ti I  4533.24 0.85  0.54  38.4  2.51  2.20
Ti I  4534.78 0.84  0.35  29.5  2.52  2.22
Ti I  4981.73 0.85  0.57  33.6  2.31  2.05
Ti I  4999.51 0.83  0.32  22.8  2.31  2.05
Ti II 4300.05 1.18 -0.46  80.8  1.73  1.69
Ti II 4395.04 1.08 -0.54 104.2  2.04  2.08
Ti II 4399.77 1.24 -1.20  88.2  2.68  2.61
Ti II 4417.72 1.16 -1.19  64.1  2.14  2.12
Ti II 4443.80 1.08 -0.71 114.6  2.42  2.44
Ti II 4468.50 1.13 -0.63  99.7  2.09  2.12
Ti II 4501.27 1.12 -0.77 110.0  2.42  2.44
Ti II 4533.97 1.24 -0.53 106.8  2.24  2.27
Ti II 4563.77 1.22 -0.69  90.4  2.08  2.09
Ti II 4571.98 1.57 -0.31  85.9  2.03  2.04
Ti II 4657.20 1.24 -2.29  13.3  2.35  2.31
Ti II 5185.91 1.89 -1.41  11.6  2.12  2.08
V  I  4111.77 0.30  0.40  11.8  1.10  1.10
Cr I  4616.14 0.98 -1.19  11.0  3.12  2.62
Cr I  4652.16 1.00 -1.04   9.2  2.91  2.41
Cr I  5206.04 0.94  0.02  63.7  2.88  2.37
Cr I  5409.79 1.03 -0.67  21.5  2.90  2.43
Cr I  4254.35 0.00 -0.09  94.6  2.63  2.06
Cr I  4274.80 0.00 -0.22 126.4  3.50  2.91
Cr I  4289.72 0.00 -0.37  77.0  2.61  1.99
Mn I  4783.42 2.30  0.03  17.5  2.40  2.40
Mn I  4823.51 2.32  0.12  16.5  2.30  2.30
Fe I  4222.21 2.45 -0.97  50.3  4.60  4.47
Fe I  4227.44 3.33  0.23  72.6  4.86  4.66
Fe I  4233.60 2.48 -0.60  71.4  4.59  4.47
Fe I  4250.12 2.47 -0.40 114.0  5.18  5.08
Fe I  4260.47 2.40 -0.02 108.6  4.58  4.51
Fe I  4271.15 2.45 -0.35  85.4  4.53  4.43
Fe I  4282.40 2.17 -0.82  68.0  4.41  4.28
Fe I  4337.05 1.56 -1.70  71.0  4.61  4.49
Fe I  4430.61 2.22 -1.66  37.1  4.79  4.66
Fe I  4442.35 2.20 -1.25  72.3  4.92  4.78
Fe I  4447.72 2.22 -1.34  59.7  4.83  4.70
Fe I  4871.32 2.87 -0.36  54.9  4.48  4.35
Fe I  4872.14 2.88 -0.57  47.9  4.60  4.46
Fe I  4891.49 2.85 -0.11  86.5  4.69  4.58
Fe I  4918.99 2.87 -0.34  78.5  4.82  4.69
Fe I  4920.50 2.83  0.07 101.1  4.73  4.63
Fe I  5171.60 1.48 -1.75  83.6  4.67  4.54
Fe I  5192.34 3.00 -0.52  45.1  4.63  4.49
Fe I  5194.94 1.56 -2.09  60.0  4.73  4.61
Fe I  5232.94 2.94 -0.07  75.4  4.55  4.42
Fe I  5393.18 3.24 -0.71  25.6  4.74  4.59
Fe I  5415.20 4.39  0.51  33.2  5.04  4.83
Fe I  5424.07 4.32  0.52  54.6  5.31  5.09
Fe I  5569.62 3.42 -0.54  28.4  4.82  4.67
Fe I  5572.84 3.40 -0.31  32.2  4.65  4.49
Fe I  5586.76 3.37 -0.14  43.5  4.64  4.48
Fe I  6136.62 2.45 -1.50  65.2  5.19  5.06
Fe I  6137.69 2.59 -1.37  55.3  5.07  4.95
Fe I  6191.56 2.43 -1.42  36.5  4.65  4.52
Fe I  6252.56 2.40 -1.76  29.5  4.82  4.69
Fe I  6301.50 3.65 -0.72  25.8  5.18  5.03
Fe I  6393.60 2.43 -1.43  40.0  4.71  4.58
Fe I  6494.98 2.40 -1.27  59.3  4.80  4.66
Fe I  4147.67 1.48 -2.10  62.1  4.80  4.68
Fe I  4181.75 2.83 -0.37  54.5  4.56  4.39
Fe I  4187.04 2.45 -0.55  71.3  4.51  4.40
Fe I  4187.79 2.42 -0.55  76.4  4.57  4.45
Fe I  4199.10 3.05  0.25  71.0  4.50  4.30
Fe I  4459.12 2.18 -1.28  80.8  5.07  4.93
Fe I  4494.56 2.20 -1.14  75.2  4.85  4.71
Fe I  4531.15 1.49 -2.15  84.4  5.19  5.06
Fe II 4233.17 2.58 -1.84  97.7  4.99  4.99
Fe II 4923.92 2.89 -1.39 114.6  5.07  5.07
Fe II 5018.43 2.89 -1.23 104.5  4.71  4.71
Fe II 5197.58 3.23 -2.24  23.2  4.72  4.72
Fe II 5234.63 3.22 -2.17  27.9  4.74  4.74
Fe II 4555.89 2.83 -2.31  27.6  4.47  4.47
Fe II 4416.82 2.78 -2.49  25.6  4.56  4.56
Fe II 4583.83 2.81 -1.76  63.9  4.50  4.50
Fe II 4583.83 2.81 -1.76  63.9  4.77  4.77
Co I  4121.32 0.92 -0.32  86.1  2.55  2.55
Ni I  6643.63 1.68 -2.22  25.1  3.90  3.90
Ni I  6767.77 1.83 -2.14  40.8  4.27  4.27
Zn I  4810.54 4.08 -0.14  16.0  2.08  2.08
Sr II 4077.71 0.00  0.14  79.0 -1.57 -1.61
Sr II 4215.52 0.00 -0.14  89.3 -1.07 -1.15
Ba II 4554.03 0.17  0.17   7.9 -2.54 -2.77
 Na I    2.69 +-   0.15   2.55 +-   0.21 
 Mg I    5.02 +-   0.09   5.04 +-   0.05 
 Al I    3.10 +-   0.10   3.31 +-   0.10 
 Si I    5.39 +-   0.10   5.39 +-   0.10 
 K  I    3.27 +-   0.10   2.83 +-   0.10 
 Ca I    3.97 +-   0.33   4.10 +-   0.28 
 Sc II   0.72 +-   0.06   0.72 +-   0.06 
 Ti I    2.14 +-   0.09   2.42 +-   0.12 
 Ti II   2.25 +-   0.24   2.26 +-   0.27 
 V  I    1.10 +-   0.10   1.10 +-   0.10 
 Cr I    2.50 +-   0.34   3.04 +-   0.38 
 Mn I    2.35 +-   0.07   2.35 +-   0.07 
 Fe I    4.69 +-   0.26   4.83 +-   0.27 
 Fe II   4.77 +-   0.22   4.77 +-   0.22 
 Co I    2.55 +-   0.10   2.55 +-   0.10 
 Ni I    4.12 +-   0.25   4.12 +-   0.25 
 Zn I    2.08 +-   0.10   2.08 +-   0.10 
 Sr II  -1.32 +-   0.30  -1.25 +-   0.32 
 Ba II  -2.77 +-   0.10  -2.54 +-   0.10 

